Switched Lyapunov Function based Controller Synthesis for Networked Control Systems: A Computationally Inexpensive Approach

This paper presents a Lyapunov function based control strategy for networked control systems (NCS) affected by variable time delays and data loss. A special focus is put on the reduction of the computational complexity. A specific buffering mechanism is defined first, such that it adds an additional delay up to one sampling period. The resulting buffered NCS can then be formulated as a switched system which leads to the significant simplification of the NCS model and subsequent controller synthesis. The novel approach does not only circumvent the need for any over-approximation technique, since the switched NCS model can be used for stability analysis directly, but also reduces the infinite set of allowable values of the dynamic matrix to a small finite set. The proposed strategy leads hereby to a strongly decreased number of optimization variables and linear matrix inequalities (LMIs) which allows greater flexibility with respect to additional degrees of freedom affecting the transient behavior. The performance and computational efficiency of the control strategy are demonstrated by means of simulation example.

==> figures/sim1_x1.dat <==
t1 x11 x12
  0.0000  1.0000  0.0000
  0.0050  1.0000  0.0000
  0.0100  1.0000  0.0000
  0.0150  1.0000  0.0000
  0.0200  1.0000  0.0000
  0.0250  1.0000  0.0000
  0.0300  1.0000  0.0000
  0.0350  1.0000  0.0000
  0.0400  0.9981 -0.7835
  0.0450  0.9981 -0.7835
  0.0500  0.9981 -0.7835
  0.0550  0.9981 -0.7835
  0.0600  0.9641 -2.2687
  0.0650  0.9641 -2.2687
  0.0700  0.9641 -2.2687
  0.0750  0.9641 -2.2687
  0.0800  0.9144 -2.6172
  0.0850  0.9144 -2.6172
  0.0900  0.9144 -2.6172
  0.0950  0.9144 -2.6172
  0.1000  0.8611 -2.6815
  0.1050  0.8611 -2.6815
  0.1100  0.8611 -2.6815
  0.1150  0.8611 -2.6815
  0.1200  0.8611 -2.6815
  0.1250  0.8082 -2.5879
  0.1300  0.8082 -2.5879
  0.1350  0.8082 -2.5879
  0.1400  0.7570 -2.5450
  0.1450  0.7570 -2.5450
  0.1500  0.7570 -2.5450
  0.1550  0.7570 -2.5450
  0.1600  0.7074 -2.3620
  0.1650  0.7074 -2.3620
  0.1700  0.7074 -2.3620
  0.1750  0.7074 -2.3620
  0.1800  0.6625 -2.1013
  0.1850  0.6625 -2.1013
  0.1900  0.6625 -2.1013
  0.1950  0.6625 -2.1013
  0.2000  0.6220 -1.9474
  0.2050  0.6220 -1.9474
  0.2100  0.6220 -1.9474
  0.2150  0.6220 -1.9474
  0.2200  0.5844 -1.8097
  0.2250  0.5844 -1.8097
  0.2300  0.5844 -1.8097
  0.2350  0.5844 -1.8097
  0.2400  0.5491 -1.7228
  0.2450  0.5491 -1.7228
  0.2500  0.5491 -1.7228
  0.2550  0.5491 -1.7228
  0.2600  0.5156 -1.6390
  0.2650  0.5156 -1.6390
  0.2700  0.5156 -1.6390
  0.2750  0.5156 -1.6390
  0.2800  0.4836 -1.4974
  0.2850  0.4836 -1.4974
  0.2900  0.4836 -1.4974
  0.2950  0.4836 -1.4974
  0.3000  0.4552 -1.3742
  0.3050  0.4552 -1.3742
  0.3100  0.4552 -1.3742
  0.3150  0.4552 -1.3742
  0.3200  0.4281 -1.3453
  0.3250  0.4281 -1.3453
  0.3300  0.4281 -1.3453
  0.3350  0.4281 -1.3453
  0.3400  0.4014 -1.3039
  0.3450  0.4014 -1.3039
  0.3500  0.4014 -1.3039
  0.3550  0.4014 -1.3039
  0.3600  0.4014 -1.3039
  0.3650  0.3758 -1.2666
  0.3700  0.3758 -1.2666
  0.3750  0.3758 -1.2666
  0.3800  0.3758 -1.2666
  0.3850  0.3517 -1.1229
  0.3900  0.3517 -1.1229
  0.3950  0.3517 -1.1229
  0.4000  0.3517 -1.1229
  0.4050  0.3307 -1.0066
  0.4100  0.3307 -1.0066
  0.4150  0.3307 -1.0066
  0.4200  0.3307 -1.0066
  0.4250  0.3110 -0.9557
  0.4300  0.3110 -0.9557
  0.4350  0.3110 -0.9557
  0.4400  0.3110 -0.9557
  0.4450  0.2928 -0.8817
  0.4500  0.2928 -0.8817
  0.4550  0.2928 -0.8817
  0.4600  0.2928 -0.8817
  0.4650  0.2753 -0.8643
  0.4700  0.2753 -0.8643
  0.4750  0.2753 -0.8643
  0.4800  0.2753 -0.8643
  0.4850  0.2583 -0.8261
  0.4900  0.2583 -0.8261
  0.4950  0.2583 -0.8261
  0.5000  0.2583 -0.8261
  0.5050  0.2425 -0.7591
  0.5100  0.2425 -0.7591
  0.5150  0.2425 -0.7591
  0.5200  0.2425 -0.7591
  0.5250  0.2281 -0.6757
  0.5300  0.2281 -0.6757
  0.5350  0.2281 -0.6757
  0.5400  0.2281 -0.6757
  0.5450  0.2150 -0.6399
  0.5500  0.2150 -0.6399
  0.5550  0.2150 -0.6399
  0.5600  0.2150 -0.6399
  0.5650  0.2023 -0.6315
  0.5700  0.2023 -0.6315
  0.5750  0.2023 -0.6315
  0.5800  0.2023 -0.6315
  0.5850  0.1898 -0.6108
  0.5900  0.1898 -0.6108
  0.5950  0.1898 -0.6108
  0.6000  0.1898 -0.6108
  0.6050  0.1780 -0.5736
  0.6100  0.1780 -0.5736
  0.6150  0.1780 -0.5736
  0.6200  0.1780 -0.5736
  0.6250  0.1666 -0.5624
  0.6300  0.1666 -0.5624
  0.6350  0.1666 -0.5624
  0.6400  0.1666 -0.5624
  0.6450  0.1557 -0.5361
  0.6500  0.1557 -0.5361
  0.6550  0.1557 -0.5361
  0.6600  0.1557 -0.5361
  0.6650  0.1455 -0.4823
  0.6700  0.1455 -0.4823
  0.6750  0.1455 -0.4823
  0.6800  0.1455 -0.4823
  0.6850  0.1363 -0.4338
  0.6900  0.1363 -0.4338
  0.6950  0.1363 -0.4338
  0.7000  0.1363 -0.4338
  0.7050  0.1280 -0.3930
  0.7100  0.1280 -0.3930
  0.7150  0.1280 -0.3930
  0.7200  0.1280 -0.3930
  0.7250  0.1203 -0.3795
  0.7300  0.1203 -0.3795
  0.7350  0.1203 -0.3795
  0.7400  0.1203 -0.3795
  0.7450  0.1132 -0.3407
  0.7500  0.1132 -0.3407
  0.7550  0.1132 -0.3407
  0.7600  0.1132 -0.3407
  0.7650  0.1066 -0.3187
  0.7700  0.1066 -0.3187
  0.7750  0.1066 -0.3187
  0.7800  0.1066 -0.3187
  0.7850  0.1003 -0.3135
  0.7900  0.1003 -0.3135
  0.7950  0.1003 -0.3135
  0.8000  0.1003 -0.3135
  0.8050  0.0941 -0.2986
  0.8100  0.0941 -0.2986
  0.8150  0.0941 -0.2986
  0.8200  0.0941 -0.2986
  0.8250  0.0883 -0.2822
  0.8300  0.0883 -0.2822
  0.8350  0.0883 -0.2822
  0.8400  0.0883 -0.2822
  0.8450  0.0828 -0.2723
  0.8500  0.0828 -0.2723
  0.8550  0.0828 -0.2723
  0.8600  0.0828 -0.2723
  0.8650  0.0775 -0.2529
  0.8700  0.0775 -0.2529
  0.8750  0.0775 -0.2529
  0.8800  0.0775 -0.2529
  0.8850  0.0727 -0.2280
  0.8900  0.0727 -0.2280
  0.8950  0.0727 -0.2280
  0.9000  0.0727 -0.2280
  0.9050  0.0682 -0.2174
  0.9100  0.0682 -0.2174
  0.9150  0.0682 -0.2174
  0.9200  0.0682 -0.2174
  0.9250  0.0639 -0.2149
  0.9300  0.0639 -0.2149
  0.9350  0.0639 -0.2149
  0.9400  0.0639 -0.2149
  0.9450  0.0600 -0.1844
  0.9500  0.0600 -0.1844
  0.9550  0.0600 -0.1844
  0.9600  0.0600 -0.1844
  0.9650  0.0565 -0.1697
  0.9700  0.0565 -0.1697
  0.9750  0.0565 -0.1697
  0.9800  0.0565 -0.1697
  0.9850  0.0531 -0.1663
  0.9900  0.0531 -0.1663
  0.9950  0.0531 -0.1663
  1.0000  0.0531 -0.1663
  1.0050  0.0498 -0.1582
  1.0100  0.0498 -0.1582
  1.0150  0.0498 -0.1582
  1.0200  0.0498 -0.1582
  1.0250  0.0468 -0.1388
  1.0300  0.0468 -0.1388
  1.0350  0.0468 -0.1388
  1.0400  0.0468 -0.1388
  1.0450  0.0442 -0.1314
  1.0500  0.0442 -0.1314
  1.0550  0.0442 -0.1314
  1.0600  0.0442 -0.1314
  1.0650  0.0416 -0.1292
  1.0700  0.0416 -0.1292
  1.0750  0.0416 -0.1292
  1.0800  0.0416 -0.1292
  1.0850  0.0391 -0.1182
  1.0900  0.0391 -0.1182
  1.0950  0.0391 -0.1182
  1.1000  0.0391 -0.1182
  1.1050  0.0368 -0.1156
  1.1100  0.0368 -0.1156
  1.1150  0.0368 -0.1156
  1.1200  0.0368 -0.1156
  1.1250  0.0345 -0.1109
  1.1300  0.0345 -0.1109
  1.1350  0.0345 -0.1109
  1.1400  0.0345 -0.1109
  1.1450  0.0323 -0.1076
  1.1500  0.0323 -0.1076
  1.1550  0.0323 -0.1076
  1.1600  0.0323 -0.1076
  1.1650  0.0302 -0.0978
  1.1700  0.0302 -0.0978
  1.1750  0.0302 -0.0978
  1.1800  0.0302 -0.0978
  1.1850  0.0284 -0.0880
  1.1900  0.0284 -0.0880
  1.1950  0.0284 -0.0880
  1.2000  0.0284 -0.0880
  1.2050  0.0267 -0.0839
  1.2100  0.0267 -0.0839
  1.2150  0.0267 -0.0839
  1.2200  0.0267 -0.0839
  1.2250  0.0250 -0.0796
  1.2300  0.0250 -0.0796
  1.2350  0.0250 -0.0796
  1.2400  0.0250 -0.0796
  1.2450  0.0235 -0.0775
  1.2500  0.0235 -0.0775
  1.2550  0.0235 -0.0775
  1.2600  0.0235 -0.0775
  1.2650  0.0220 -0.0680
  1.2700  0.0220 -0.0680
  1.2750  0.0220 -0.0680
  1.2800  0.0220 -0.0680
  1.2850  0.0207 -0.0635
  1.2900  0.0207 -0.0635
  1.2950  0.0207 -0.0635
  1.3000  0.0207 -0.0635
  1.3050  0.0195 -0.0587
  1.3100  0.0195 -0.0587
  1.3150  0.0195 -0.0587
  1.3200  0.0195 -0.0587
  1.3250  0.0183 -0.0575
  1.3300  0.0183 -0.0575
  1.3350  0.0183 -0.0575
  1.3400  0.0183 -0.0575
  1.3450  0.0172 -0.0552
  1.3500  0.0172 -0.0552
  1.3550  0.0172 -0.0552
  1.3600  0.0172 -0.0552
  1.3650  0.0161 -0.0530
  1.3700  0.0161 -0.0530
  1.3750  0.0161 -0.0530
  1.3800  0.0161 -0.0530
  1.3850  0.0151 -0.0467
  1.3900  0.0151 -0.0467
  1.3950  0.0151 -0.0467
  1.4000  0.0151 -0.0467
  1.4050  0.0142 -0.0436
  1.4100  0.0142 -0.0436
  1.4150  0.0142 -0.0436
  1.4200  0.0142 -0.0436
  1.4250  0.0134 -0.0421
  1.4300  0.0134 -0.0421
  1.4350  0.0134 -0.0421
  1.4400  0.0134 -0.0421
  1.4450  0.0125 -0.0418
  1.4500  0.0125 -0.0418
  1.4550  0.0125 -0.0418
  1.4600  0.0125 -0.0418
  1.4650  0.0117 -0.0379
  1.4700  0.0117 -0.0379
  1.4750  0.0117 -0.0379
  1.4800  0.0117 -0.0379
  1.4850  0.0110 -0.0354
  1.4900  0.0110 -0.0354
  1.4950  0.0110 -0.0354
  1.5000  0.0110 -0.0354
  1.5050  0.0103 -0.0329
  1.5100  0.0103 -0.0329
  1.5150  0.0103 -0.0329
  1.5200  0.0103 -0.0329
  1.5250  0.0097 -0.0309
  1.5300  0.0097 -0.0309
  1.5350  0.0097 -0.0309
  1.5400  0.0097 -0.0309
  1.5450  0.0090 -0.0302
  1.5500  0.0090 -0.0302
  1.5550  0.0090 -0.0302
  1.5600  0.0090 -0.0302
  1.5650  0.0085 -0.0289
  1.5700  0.0085 -0.0289
  1.5750  0.0085 -0.0289
  1.5800  0.0085 -0.0289
  1.5850  0.0079 -0.0263
  1.5900  0.0079 -0.0263
  1.5950  0.0079 -0.0263
  1.6000  0.0079 -0.0263
  1.6050  0.0074 -0.0237
  1.6100  0.0074 -0.0237
  1.6150  0.0074 -0.0237
  1.6200  0.0074 -0.0237
  1.6250  0.0069 -0.0220
  1.6300  0.0069 -0.0220
  1.6350  0.0069 -0.0220
  1.6400  0.0069 -0.0220
  1.6450  0.0065 -0.0194
  1.6500  0.0065 -0.0194
  1.6550  0.0065 -0.0194
  1.6600  0.0065 -0.0194
  1.6650  0.0062 -0.0179
  1.6700  0.0062 -0.0179
  1.6750  0.0062 -0.0179
  1.6800  0.0062 -0.0179
  1.6850  0.0058 -0.0169
  1.6900  0.0058 -0.0169
  1.6950  0.0058 -0.0169
  1.7000  0.0058 -0.0169
  1.7050  0.0055 -0.0162
  1.7100  0.0055 -0.0162
  1.7150  0.0055 -0.0162
  1.7200  0.0055 -0.0162
  1.7250  0.0052 -0.0161
  1.7300  0.0052 -0.0161
  1.7350  0.0052 -0.0161
  1.7400  0.0052 -0.0161
  1.7450  0.0049 -0.0147
  1.7500  0.0049 -0.0147
  1.7550  0.0049 -0.0147
  1.7600  0.0049 -0.0147
  1.7650  0.0046 -0.0144
  1.7700  0.0046 -0.0144
  1.7750  0.0046 -0.0144
  1.7800  0.0046 -0.0144
  1.7850  0.0043 -0.0140
  1.7900  0.0043 -0.0140
  1.7950  0.0043 -0.0140
  1.8000  0.0043 -0.0140
  1.8050  0.0040 -0.0135
  1.8100  0.0040 -0.0135
  1.8150  0.0040 -0.0135
  1.8200  0.0040 -0.0135
  1.8250  0.0038 -0.0120
  1.8300  0.0038 -0.0120
  1.8350  0.0038 -0.0120
  1.8400  0.0038 -0.0120
  1.8450  0.0035 -0.0107
  1.8500  0.0035 -0.0107
  1.8550  0.0035 -0.0107
  1.8600  0.0035 -0.0107
  1.8650  0.0033 -0.0104
  1.8700  0.0033 -0.0104
  1.8750  0.0033 -0.0104
  1.8800  0.0033 -0.0104
  1.8850  0.0031 -0.0104
  1.8900  0.0031 -0.0104
  1.8950  0.0031 -0.0104
  1.9000  0.0031 -0.0104
  1.9050  0.0029 -0.0099
  1.9100  0.0029 -0.0099
  1.9150  0.0029 -0.0099
  1.9200  0.0029 -0.0099
  1.9250  0.0027 -0.0081
  1.9300  0.0027 -0.0081
  1.9350  0.0027 -0.0081
  1.9400  0.0027 -0.0081
  1.9450  0.0026 -0.0077
  1.9500  0.0026 -0.0077
  1.9550  0.0026 -0.0077
  1.9600  0.0026 -0.0077
  1.9650  0.0024 -0.0075
  1.9700  0.0024 -0.0075
  1.9750  0.0024 -0.0075
  1.9800  0.0024 -0.0075
  1.9850  0.0023 -0.0066
  1.9900  0.0023 -0.0066
  1.9950  0.0023 -0.0066
  2.0000  0.0023 -0.0066
  2.0050  0.0022 -0.0064
  2.0100  0.0022 -0.0064
  2.0150  0.0022 -0.0064
  2.0200  0.0022 -0.0064
  2.0250  0.0020 -0.0063
  2.0300  0.0020 -0.0063
  2.0350  0.0020 -0.0063
  2.0400  0.0020 -0.0063
  2.0450  0.0019 -0.0059
  2.0500  0.0019 -0.0059
  2.0550  0.0019 -0.0059
  2.0600  0.0019 -0.0059
  2.0650  0.0018 -0.0056
  2.0700  0.0018 -0.0056
  2.0750  0.0018 -0.0056
  2.0800  0.0018 -0.0056
  2.0850  0.0017 -0.0051
  2.0900  0.0017 -0.0051
  2.0950  0.0017 -0.0051
  2.1000  0.0017 -0.0051
  2.1050  0.0016 -0.0050
  2.1100  0.0016 -0.0050
  2.1150  0.0016 -0.0050
  2.1200  0.0016 -0.0050
  2.1250  0.0015 -0.0047
  2.1300  0.0015 -0.0047
  2.1350  0.0015 -0.0047
  2.1400  0.0015 -0.0047
  2.1450  0.0014 -0.0046
  2.1500  0.0014 -0.0046
  2.1550  0.0014 -0.0046
  2.1600  0.0014 -0.0046
  2.1650  0.0013 -0.0044
  2.1700  0.0013 -0.0044
  2.1750  0.0013 -0.0044
  2.1800  0.0013 -0.0044
  2.1850  0.0012 -0.0041
  2.1900  0.0012 -0.0041
  2.1950  0.0012 -0.0041
  2.2000  0.0012 -0.0041
  2.2050  0.0011 -0.0038
  2.2100  0.0011 -0.0038
  2.2150  0.0011 -0.0038
  2.2200  0.0011 -0.0038
  2.2250  0.0011 -0.0035
  2.2300  0.0011 -0.0035
  2.2350  0.0011 -0.0035
  2.2400  0.0011 -0.0035
  2.2450  0.0010 -0.0032
  2.2500  0.0010 -0.0032
  2.2550  0.0010 -0.0032
  2.2600  0.0010 -0.0032
  2.2650  0.0009 -0.0030
  2.2700  0.0009 -0.0030
  2.2750  0.0009 -0.0030
  2.2800  0.0009 -0.0030
  2.2850  0.0009 -0.0027
  2.2900  0.0009 -0.0027
  2.2950  0.0009 -0.0027
  2.3000  0.0009 -0.0027
  2.3050  0.0008 -0.0024
  2.3100  0.0008 -0.0024
  2.3150  0.0008 -0.0024
  2.3200  0.0008 -0.0024
  2.3250  0.0008 -0.0023
  2.3300  0.0008 -0.0023
  2.3350  0.0008 -0.0023
  2.3400  0.0008 -0.0023
  2.3450  0.0007 -0.0022
  2.3500  0.0007 -0.0022
  2.3550  0.0007 -0.0022
  2.3600  0.0007 -0.0022
  2.3650  0.0007 -0.0021
  2.3700  0.0007 -0.0021
  2.3750  0.0007 -0.0021
  2.3800  0.0007 -0.0021
  2.3850  0.0006 -0.0020
  2.3900  0.0006 -0.0020
  2.3950  0.0006 -0.0020
  2.4000  0.0006 -0.0020
  2.4050  0.0006 -0.0020
  2.4100  0.0006 -0.0020
  2.4150  0.0006 -0.0020
  2.4200  0.0006 -0.0020
  2.4250  0.0006 -0.0018
  2.4300  0.0006 -0.0018
  2.4350  0.0006 -0.0018
  2.4400  0.0006 -0.0018
  2.4450  0.0005 -0.0016
  2.4500  0.0005 -0.0016
  2.4550  0.0005 -0.0016
  2.4600  0.0005 -0.0016
  2.4650  0.0005 -0.0015
  2.4700  0.0005 -0.0015
  2.4750  0.0005 -0.0015
  2.4800  0.0005 -0.0015
  2.4850  0.0005 -0.0015
  2.4900  0.0005 -0.0015
  2.4950  0.0005 -0.0015
  2.5000  0.0005 -0.0015
  2.5050  0.0004 -0.0015
  2.5100  0.0004 -0.0015
  2.5150  0.0004 -0.0015
  2.5200  0.0004 -0.0015
  2.5250  0.0004 -0.0013
  2.5300  0.0004 -0.0013
  2.5350  0.0004 -0.0013
  2.5400  0.0004 -0.0013
  2.5450  0.0004 -0.0012
  2.5500  0.0004 -0.0012
  2.5550  0.0004 -0.0012
  2.5600  0.0004 -0.0012
  2.5650  0.0004 -0.0012
  2.5700  0.0004 -0.0012
  2.5750  0.0004 -0.0012
  2.5800  0.0004 -0.0012
  2.5850  0.0003 -0.0011
  2.5900  0.0003 -0.0011
  2.5950  0.0003 -0.0011
  2.6000  0.0003 -0.0011
  2.6050  0.0003 -0.0010
  2.6100  0.0003 -0.0010
  2.6150  0.0003 -0.0010
  2.6200  0.0003 -0.0010
  2.6250  0.0003 -0.0009
  2.6300  0.0003 -0.0009
  2.6350  0.0003 -0.0009
  2.6400  0.0003 -0.0009
  2.6450  0.0003 -0.0009
  2.6500  0.0003 -0.0009
  2.6550  0.0003 -0.0009
  2.6600  0.0003 -0.0009
  2.6650  0.0003 -0.0008
  2.6700  0.0003 -0.0008
  2.6750  0.0003 -0.0008
  2.6800  0.0003 -0.0008
  2.6850  0.0003 -0.0008
  2.6900  0.0003 -0.0008
  2.6950  0.0003 -0.0008
  2.7000  0.0003 -0.0008
  2.7050  0.0002 -0.0008
  2.7100  0.0002 -0.0008
  2.7150  0.0002 -0.0008
  2.7200  0.0002 -0.0008
  2.7250  0.0002 -0.0007
  2.7300  0.0002 -0.0007
  2.7350  0.0002 -0.0007
  2.7400  0.0002 -0.0007
  2.7450  0.0002 -0.0006
  2.7500  0.0002 -0.0006
  2.7550  0.0002 -0.0006
  2.7600  0.0002 -0.0006
  2.7650  0.0002 -0.0006
  2.7700  0.0002 -0.0006
  2.7750  0.0002 -0.0006
  2.7800  0.0002 -0.0006
  2.7850  0.0002 -0.0006
  2.7900  0.0002 -0.0006
  2.7950  0.0002 -0.0006
  2.8000  0.0002 -0.0006
  2.8050  0.0002 -0.0005
  2.8100  0.0002 -0.0005
  2.8150  0.0002 -0.0005
  2.8200  0.0002 -0.0005
  2.8250  0.0002 -0.0005
  2.8300  0.0002 -0.0005
  2.8350  0.0002 -0.0005
  2.8400  0.0002 -0.0005
  2.8450  0.0002 -0.0005
  2.8500  0.0002 -0.0005
  2.8550  0.0002 -0.0005
  2.8600  0.0002 -0.0005
  2.8650  0.0001 -0.0005
  2.8700  0.0001 -0.0005
  2.8750  0.0001 -0.0005
  2.8800  0.0001 -0.0005
  2.8850  0.0001 -0.0005
  2.8900  0.0001 -0.0005
  2.8950  0.0001 -0.0005
  2.9000  0.0001 -0.0005
  2.9050  0.0001 -0.0004
  2.9100  0.0001 -0.0004
  2.9150  0.0001 -0.0004
  2.9200  0.0001 -0.0004
  2.9250  0.0001 -0.0004
  2.9300  0.0001 -0.0004
  2.9350  0.0001 -0.0004
  2.9400  0.0001 -0.0004
  2.9450  0.0001 -0.0003
  2.9500  0.0001 -0.0003
  2.9550  0.0001 -0.0003
  2.9600  0.0001 -0.0003
  2.9650  0.0001 -0.0003
  2.9700  0.0001 -0.0003
  2.9750  0.0001 -0.0003
  2.9800  0.0001 -0.0003
  2.9850  0.0001 -0.0003
  2.9900  0.0001 -0.0003
  2.9950  0.0001 -0.0003
  3.0000  0.0001 -0.0003
  3.0050  0.0001 -0.0003
  3.0100  0.0001 -0.0003
  3.0150  0.0001 -0.0003
  3.0200  0.0001 -0.0003
  3.0250  0.0001 -0.0003
  3.0300  0.0001 -0.0003
  3.0350  0.0001 -0.0003
  3.0400  0.0001 -0.0003
  3.0450  0.0001 -0.0003
  3.0500  0.0001 -0.0003
  3.0550  0.0001 -0.0003
  3.0600  0.0001 -0.0003
  3.0650  0.0001 -0.0002
  3.0700  0.0001 -0.0002
  3.0750  0.0001 -0.0002
  3.0800  0.0001 -0.0002
  3.0850  0.0001 -0.0002
  3.0900  0.0001 -0.0002
  3.0950  0.0001 -0.0002
  3.1000  0.0001 -0.0002
  3.1050  0.0001 -0.0002
  3.1100  0.0001 -0.0002
  3.1150  0.0001 -0.0002
  3.1200  0.0001 -0.0002
  3.1250  0.0001 -0.0002
  3.1300  0.0001 -0.0002
  3.1350  0.0001 -0.0002
  3.1400  0.0001 -0.0002
  3.1450  0.0001 -0.0002
  3.1500  0.0001 -0.0002
  3.1550  0.0001 -0.0002
  3.1600  0.0001 -0.0002
  3.1650  0.0001 -0.0002
  3.1700  0.0001 -0.0002
  3.1750  0.0001 -0.0002
  3.1800  0.0001 -0.0002
  3.1850  0.0001 -0.0002
  3.1900  0.0001 -0.0002
  3.1950  0.0001 -0.0002
  3.2000  0.0001 -0.0002
  3.2050  0.0000 -0.0002
  3.2100  0.0000 -0.0002
  3.2150  0.0000 -0.0002
  3.2200  0.0000 -0.0002
  3.2250  0.0000 -0.0001
  3.2300  0.0000 -0.0001
  3.2350  0.0000 -0.0001
  3.2400  0.0000 -0.0001
  3.2450  0.0000 -0.0001
  3.2500  0.0000 -0.0001
  3.2550  0.0000 -0.0001
  3.2600  0.0000 -0.0001
  3.2650  0.0000 -0.0001
  3.2700  0.0000 -0.0001
  3.2750  0.0000 -0.0001
  3.2800  0.0000 -0.0001
  3.2850  0.0000 -0.0001
  3.2900  0.0000 -0.0001
  3.2950  0.0000 -0.0001
  3.3000  0.0000 -0.0001
  3.3050  0.0000 -0.0001
  3.3100  0.0000 -0.0001
  3.3150  0.0000 -0.0001
  3.3200  0.0000 -0.0001
  3.3250  0.0000 -0.0001
  3.3300  0.0000 -0.0001
  3.3350  0.0000 -0.0001
  3.3400  0.0000 -0.0001
  3.3450  0.0000 -0.0001
  3.3500  0.0000 -0.0001
  3.3550  0.0000 -0.0001
  3.3600  0.0000 -0.0001
  3.3650  0.0000 -0.0001
  3.3700  0.0000 -0.0001
  3.3750  0.0000 -0.0001
  3.3800  0.0000 -0.0001
  3.3850  0.0000 -0.0001
  3.3900  0.0000 -0.0001
  3.3950  0.0000 -0.0001
  3.4000  0.0000 -0.0001
  3.4050  0.0000 -0.0001
  3.4100  0.0000 -0.0001
  3.4150  0.0000 -0.0001
  3.4200  0.0000 -0.0001
  3.4250  0.0000 -0.0001
  3.4300  0.0000 -0.0001
  3.4350  0.0000 -0.0001
  3.4400  0.0000 -0.0001
  3.4450  0.0000 -0.0001
  3.4500  0.0000 -0.0001
  3.4550  0.0000 -0.0001
  3.4600  0.0000 -0.0001
  3.4650  0.0000 -0.0001
  3.4700  0.0000 -0.0001
  3.4750  0.0000 -0.0001
  3.4800  0.0000 -0.0001
  3.4850  0.0000 -0.0001
  3.4900  0.0000 -0.0001
  3.4950  0.0000 -0.0001
  3.5000  0.0000 -0.0001
  3.5050  0.0000 -0.0001
  3.5100  0.0000 -0.0001
  3.5150  0.0000 -0.0001
  3.5200  0.0000 -0.0001
  3.5250  0.0000 -0.0001
  3.5300  0.0000 -0.0001
  3.5350  0.0000 -0.0001
  3.5400  0.0000 -0.0001
  3.5450  0.0000 -0.0001
  3.5500  0.0000 -0.0001
  3.5550  0.0000 -0.0001
  3.5600  0.0000 -0.0001
  3.5650  0.0000 -0.0000
  3.5700  0.0000 -0.0000
  3.5750  0.0000 -0.0000
  3.5800  0.0000 -0.0000
  3.5850  0.0000 -0.0000
  3.5900  0.0000 -0.0000
  3.5950  0.0000 -0.0000
  3.6000  0.0000 -0.0000
  3.6050  0.0000 -0.0000
  3.6100  0.0000 -0.0000
  3.6150  0.0000 -0.0000
  3.6200  0.0000 -0.0000
  3.6250  0.0000 -0.0000
  3.6300  0.0000 -0.0000
  3.6350  0.0000 -0.0000
  3.6400  0.0000 -0.0000
  3.6450  0.0000 -0.0000
  3.6500  0.0000 -0.0000
  3.6550  0.0000 -0.0000
  3.6600  0.0000 -0.0000
  3.6650  0.0000 -0.0000
  3.6700  0.0000 -0.0000
  3.6750  0.0000 -0.0000
  3.6800  0.0000 -0.0000
  3.6850  0.0000 -0.0000
  3.6900  0.0000 -0.0000
  3.6950  0.0000 -0.0000
  3.7000  0.0000 -0.0000
  3.7050  0.0000 -0.0000
  3.7100  0.0000 -0.0000
  3.7150  0.0000 -0.0000
  3.7200  0.0000 -0.0000
  3.7250  0.0000 -0.0000
  3.7300  0.0000 -0.0000
  3.7350  0.0000 -0.0000
  3.7400  0.0000 -0.0000
  3.7450  0.0000 -0.0000
  3.7500  0.0000 -0.0000
  3.7550  0.0000 -0.0000
  3.7600  0.0000 -0.0000
  3.7650  0.0000 -0.0000
  3.7700  0.0000 -0.0000
  3.7750  0.0000 -0.0000
  3.7800  0.0000 -0.0000
  3.7850  0.0000 -0.0000
  3.7900  0.0000 -0.0000
  3.7950  0.0000 -0.0000
  3.8000  0.0000 -0.0000
  3.8050  0.0000 -0.0000
  3.8100  0.0000 -0.0000
  3.8150  0.0000 -0.0000
  3.8200  0.0000 -0.0000
  3.8250  0.0000 -0.0000
  3.8300  0.0000 -0.0000
  3.8350  0.0000 -0.0000
  3.8400  0.0000 -0.0000
  3.8450  0.0000 -0.0000
  3.8500  0.0000 -0.0000
  3.8550  0.0000 -0.0000
  3.8600  0.0000 -0.0000
  3.8650  0.0000 -0.0000
  3.8700  0.0000 -0.0000
  3.8750  0.0000 -0.0000
  3.8800  0.0000 -0.0000
  3.8850  0.0000 -0.0000
  3.8900  0.0000 -0.0000
  3.8950  0.0000 -0.0000
  3.9000  0.0000 -0.0000
  3.9050  0.0000 -0.0000
  3.9100  0.0000 -0.0000
  3.9150  0.0000 -0.0000
  3.9200  0.0000 -0.0000
  3.9250  0.0000 -0.0000
  3.9300  0.0000 -0.0000
  3.9350  0.0000 -0.0000
  3.9400  0.0000 -0.0000
  3.9450  0.0000 -0.0000
  3.9500  0.0000 -0.0000
  3.9550  0.0000 -0.0000
  3.9600  0.0000 -0.0000
  3.9650  0.0000 -0.0000
  3.9700  0.0000 -0.0000
  3.9750  0.0000 -0.0000
  3.9800  0.0000 -0.0000
  3.9850  0.0000 -0.0000
  3.9900  0.0000 -0.0000
  3.9950  0.0000 -0.0000
  4.0000  0.0000 -0.0000
  4.0050  0.0000 -0.0000
  4.0100  0.0000 -0.0000
  4.0150  0.0000 -0.0000
  4.0200  0.0000 -0.0000
  4.0250  0.0000 -0.0000
  4.0300  0.0000 -0.0000
  4.0350  0.0000 -0.0000
  4.0400  0.0000 -0.0000
  4.0450  0.0000 -0.0000
  4.0500  0.0000 -0.0000
  4.0550  0.0000 -0.0000
  4.0600  0.0000 -0.0000
  4.0650  0.0000 -0.0000
  4.0700  0.0000 -0.0000
  4.0750  0.0000 -0.0000
  4.0800  0.0000 -0.0000
  4.0850  0.0000 -0.0000
  4.0900  0.0000 -0.0000
  4.0950  0.0000 -0.0000
  4.1000  0.0000 -0.0000
  4.1050  0.0000 -0.0000
  4.1100  0.0000 -0.0000
  4.1150  0.0000 -0.0000
  4.1200  0.0000 -0.0000
  4.1250  0.0000 -0.0000
  4.1300  0.0000 -0.0000
  4.1350  0.0000 -0.0000
  4.1400  0.0000 -0.0000
  4.1450  0.0000 -0.0000
  4.1500  0.0000 -0.0000
  4.1550  0.0000 -0.0000
  4.1600  0.0000 -0.0000
  4.1650  0.0000 -0.0000
  4.1700  0.0000 -0.0000
  4.1750  0.0000 -0.0000
  4.1800  0.0000 -0.0000
  4.1850  0.0000 -0.0000
  4.1900  0.0000 -0.0000
  4.1950  0.0000 -0.0000
  4.2000  0.0000 -0.0000
  4.2050  0.0000 -0.0000
  4.2100  0.0000 -0.0000
  4.2150  0.0000 -0.0000
  4.2200  0.0000 -0.0000
  4.2250  0.0000 -0.0000
  4.2300  0.0000 -0.0000
  4.2350  0.0000 -0.0000
  4.2400  0.0000 -0.0000
  4.2450  0.0000 -0.0000
  4.2500  0.0000 -0.0000
  4.2550  0.0000 -0.0000
  4.2600  0.0000 -0.0000
  4.2650  0.0000 -0.0000
  4.2700  0.0000 -0.0000
  4.2750  0.0000 -0.0000
  4.2800  0.0000 -0.0000
  4.2850  0.0000 -0.0000
  4.2900  0.0000 -0.0000
  4.2950  0.0000 -0.0000
  4.3000  0.0000 -0.0000
  4.3050  0.0000 -0.0000
  4.3100  0.0000 -0.0000
  4.3150  0.0000 -0.0000
  4.3200  0.0000 -0.0000
  4.3250  0.0000 -0.0000
  4.3300  0.0000 -0.0000
  4.3350  0.0000 -0.0000
  4.3400  0.0000 -0.0000
  4.3450  0.0000 -0.0000
  4.3500  0.0000 -0.0000
  4.3550  0.0000 -0.0000
  4.3600  0.0000 -0.0000
  4.3650  0.0000 -0.0000
  4.3700  0.0000 -0.0000
  4.3750  0.0000 -0.0000
  4.3800  0.0000 -0.0000
  4.3850  0.0000 -0.0000
  4.3900  0.0000 -0.0000
  4.3950  0.0000 -0.0000
  4.4000  0.0000 -0.0000
  4.4050  0.0000 -0.0000
  4.4100  0.0000 -0.0000
  4.4150  0.0000 -0.0000
  4.4200  0.0000 -0.0000
  4.4250  0.0000 -0.0000
  4.4300  0.0000 -0.0000
  4.4350  0.0000 -0.0000
  4.4400  0.0000 -0.0000
  4.4450  0.0000 -0.0000
  4.4500  0.0000 -0.0000
  4.4550  0.0000 -0.0000
  4.4600  0.0000 -0.0000
  4.4650  0.0000 -0.0000
  4.4700  0.0000 -0.0000
  4.4750  0.0000 -0.0000
  4.4800  0.0000 -0.0000
  4.4850  0.0000 -0.0000
  4.4900  0.0000 -0.0000
  4.4950  0.0000 -0.0000
  4.5000  0.0000 -0.0000
  4.5050  0.0000 -0.0000
  4.5100  0.0000 -0.0000
  4.5150  0.0000 -0.0000
  4.5200  0.0000 -0.0000
  4.5250  0.0000 -0.0000
  4.5300  0.0000 -0.0000
  4.5350  0.0000 -0.0000
  4.5400  0.0000 -0.0000
  4.5450  0.0000 -0.0000
  4.5500  0.0000 -0.0000
  4.5550  0.0000 -0.0000
  4.5600  0.0000 -0.0000
  4.5650  0.0000 -0.0000
  4.5700  0.0000 -0.0000
  4.5750  0.0000 -0.0000
  4.5800  0.0000 -0.0000
  4.5850  0.0000 -0.0000
  4.5900  0.0000 -0.0000
  4.5950  0.0000 -0.0000
  4.6000  0.0000 -0.0000
  4.6050  0.0000 -0.0000
  4.6100  0.0000 -0.0000
  4.6150  0.0000 -0.0000
  4.6200  0.0000 -0.0000
  4.6250  0.0000 -0.0000
  4.6300  0.0000 -0.0000
  4.6350  0.0000 -0.0000
  4.6400  0.0000 -0.0000
  4.6450  0.0000 -0.0000
  4.6500  0.0000 -0.0000
  4.6550  0.0000 -0.0000
  4.6600  0.0000 -0.0000
  4.6650  0.0000 -0.0000
  4.6700  0.0000 -0.0000
  4.6750  0.0000 -0.0000
  4.6800  0.0000 -0.0000
  4.6850  0.0000 -0.0000
  4.6900  0.0000 -0.0000
  4.6950  0.0000 -0.0000
  4.7000  0.0000 -0.0000
  4.7050  0.0000 -0.0000
  4.7100  0.0000 -0.0000
  4.7150  0.0000 -0.0000
  4.7200  0.0000 -0.0000
  4.7250  0.0000 -0.0000
  4.7300  0.0000 -0.0000
  4.7350  0.0000 -0.0000
  4.7400  0.0000 -0.0000
  4.7450  0.0000 -0.0000
  4.7500  0.0000 -0.0000
  4.7550  0.0000 -0.0000
  4.7600  0.0000 -0.0000
  4.7650  0.0000 -0.0000
  4.7700  0.0000 -0.0000
  4.7750  0.0000 -0.0000
  4.7800  0.0000 -0.0000
  4.7850  0.0000 -0.0000
  4.7900  0.0000 -0.0000
  4.7950  0.0000 -0.0000
  4.8000  0.0000 -0.0000
  4.8050  0.0000 -0.0000
  4.8100  0.0000 -0.0000
  4.8150  0.0000 -0.0000
  4.8200  0.0000 -0.0000
  4.8250  0.0000 -0.0000
  4.8300  0.0000 -0.0000
  4.8350  0.0000 -0.0000
  4.8400  0.0000 -0.0000
  4.8450  0.0000 -0.0000
  4.8500  0.0000 -0.0000
  4.8550  0.0000 -0.0000
  4.8600  0.0000 -0.0000
  4.8650  0.0000 -0.0000
  4.8700  0.0000 -0.0000
  4.8750  0.0000 -0.0000
  4.8800  0.0000 -0.0000
  4.8850  0.0000 -0.0000
  4.8900  0.0000 -0.0000
  4.8950  0.0000 -0.0000
  4.9000  0.0000 -0.0000
  4.9050  0.0000 -0.0000
  4.9100  0.0000 -0.0000
  4.9150  0.0000 -0.0000
  4.9200  0.0000 -0.0000
  4.9250  0.0000 -0.0000
  4.9300  0.0000 -0.0000
  4.9350  0.0000 -0.0000
  4.9400  0.0000 -0.0000
  4.9450  0.0000 -0.0000
  4.9500  0.0000 -0.0000
  4.9550  0.0000 -0.0000
  4.9600  0.0000 -0.0000
  4.9650  0.0000 -0.0000
  4.9700  0.0000 -0.0000
  4.9750  0.0000 -0.0000
  4.9800  0.0000 -0.0000
  4.9850  0.0000 -0.0000
  4.9900  0.0000 -0.0000
  4.9950  0.0000 -0.0000
  5.0000  0.0000 -0.0000


==> figures/sim1_x2.dat <==
t2 x21 x22
  0.0000  1.0000  0.0000
  0.0050  1.0000  0.0000
  0.0100  1.0000  0.0000
  0.0150  1.0000  0.0000
  0.0200  1.0000  0.0000
  0.0250  1.0000  0.0000
  0.0300  1.0000  0.0000
  0.0350  1.0000  0.0000
  0.0400  0.9980 -0.8175
  0.0450  0.9980 -0.8175
  0.0500  0.9980 -0.8175
  0.0550  0.9980 -0.8175
  0.0600  0.9625 -2.3672
  0.0650  0.9625 -2.3672
  0.0700  0.9625 -2.3672
  0.0750  0.9625 -2.3672
  0.0800  0.9107 -2.7308
  0.0850  0.9107 -2.7308
  0.0900  0.9107 -2.7308
  0.0950  0.9107 -2.7308
  0.1000  0.8551 -2.8000
  0.1050  0.8551 -2.8000
  0.1100  0.8551 -2.8000
  0.1150  0.8551 -2.8000
  0.1200  0.8551 -2.8000
  0.1250  0.7998 -2.7075
  0.1300  0.7998 -2.7075
  0.1350  0.7998 -2.7075
  0.1400  0.7462 -2.6645
  0.1450  0.7462 -2.6645
  0.1500  0.7462 -2.6645
  0.1550  0.7462 -2.6645
  0.1600  0.6943 -2.4682
  0.1650  0.6943 -2.4682
  0.1700  0.6943 -2.4682
  0.1750  0.6943 -2.4682
  0.1800  0.6475 -2.1843
  0.1850  0.6475 -2.1843
  0.1900  0.6475 -2.1843
  0.1950  0.6475 -2.1843
  0.2000  0.6054 -2.0159
  0.2050  0.6054 -2.0159
  0.2100  0.6054 -2.0159
  0.2150  0.6054 -2.0159
  0.2200  0.5666 -1.8643
  0.2250  0.5666 -1.8643
  0.2300  0.5666 -1.8643
  0.2350  0.5666 -1.8643
  0.2400  0.5303 -1.7687
  0.2450  0.5303 -1.7687
  0.2500  0.5303 -1.7687
  0.2550  0.5303 -1.7687
  0.2600  0.4960 -1.6771
  0.2650  0.4960 -1.6771
  0.2700  0.4960 -1.6771
  0.2750  0.4960 -1.6771
  0.2800  0.4633 -1.5239
  0.2850  0.4633 -1.5239
  0.2900  0.4633 -1.5239
  0.2950  0.4633 -1.5239
  0.3000  0.4345 -1.3909
  0.3050  0.4345 -1.3909
  0.3100  0.4345 -1.3909
  0.3150  0.4345 -1.3909
  0.3200  0.4071 -1.3596
  0.3250  0.4071 -1.3596
  0.3300  0.4071 -1.3596
  0.3350  0.4071 -1.3596
  0.3400  0.3801 -1.3150
  0.3450  0.3801 -1.3150
  0.3500  0.3801 -1.3150
  0.3550  0.3801 -1.3150
  0.3600  0.3801 -1.3150
  0.3650  0.3543 -1.2749
  0.3700  0.3543 -1.2749
  0.3750  0.3543 -1.2749
  0.3800  0.3543 -1.2749
  0.3850  0.3302 -1.1223
  0.3900  0.3302 -1.1223
  0.3950  0.3302 -1.1223
  0.4000  0.3302 -1.1223
  0.4050  0.3092 -0.9993
  0.4100  0.3092 -0.9993
  0.4150  0.3092 -0.9993
  0.4200  0.3092 -0.9993
  0.4250  0.2897 -0.9455
  0.4300  0.2897 -0.9455
  0.4350  0.2897 -0.9455
  0.4400  0.2897 -0.9455
  0.4450  0.2717 -0.8673
  0.4500  0.2717 -0.8673
  0.4550  0.2717 -0.8673
  0.4600  0.2717 -0.8673
  0.4650  0.2546 -0.8490
  0.4700  0.2546 -0.8490
  0.4750  0.2546 -0.8490
  0.4800  0.2546 -0.8490
  0.4850  0.2379 -0.8092
  0.4900  0.2379 -0.8092
  0.4950  0.2379 -0.8092
  0.5000  0.2379 -0.8092
  0.5050  0.2224 -0.7398
  0.5100  0.2224 -0.7398
  0.5150  0.2224 -0.7398
  0.5200  0.2224 -0.7398
  0.5250  0.2084 -0.6539
  0.5300  0.2084 -0.6539
  0.5350  0.2084 -0.6539
  0.5400  0.2084 -0.6539
  0.5450  0.1958 -0.6171
  0.5500  0.1958 -0.6171
  0.5550  0.1958 -0.6171
  0.5600  0.1958 -0.6171
  0.5650  0.1835 -0.6085
  0.5700  0.1835 -0.6085
  0.5750  0.1835 -0.6085
  0.5800  0.1835 -0.6085
  0.5850  0.1715 -0.5871
  0.5900  0.1715 -0.5871
  0.5950  0.1715 -0.5871
  0.6000  0.1715 -0.5871
  0.6050  0.1602 -0.5493
  0.6100  0.1602 -0.5493
  0.6150  0.1602 -0.5493
  0.6200  0.1602 -0.5493
  0.6250  0.1493 -0.5379
  0.6300  0.1493 -0.5379
  0.6350  0.1493 -0.5379
  0.6400  0.1493 -0.5379
  0.6450  0.1388 -0.5114
  0.6500  0.1388 -0.5114
  0.6550  0.1388 -0.5114
  0.6600  0.1388 -0.5114
  0.6650  0.1292 -0.4572
  0.6700  0.1292 -0.4572
  0.6750  0.1292 -0.4572
  0.6800  0.1292 -0.4572
  0.6850  0.1204 -0.4085
  0.6900  0.1204 -0.4085
  0.6950  0.1204 -0.4085
  0.7000  0.1204 -0.4085
  0.7050  0.1127 -0.3676
  0.7100  0.1127 -0.3676
  0.7150  0.1127 -0.3676
  0.7200  0.1127 -0.3676
  0.7250  0.1055 -0.3541
  0.7300  0.1055 -0.3541
  0.7350  0.1055 -0.3541
  0.7400  0.1055 -0.3541
  0.7450  0.0989 -0.3156
  0.7500  0.0989 -0.3156
  0.7550  0.0989 -0.3156
  0.7600  0.0989 -0.3156
  0.7650  0.0928 -0.2939
  0.7700  0.0928 -0.2939
  0.7750  0.0928 -0.2939
  0.7800  0.0928 -0.2939
  0.7850  0.0870 -0.2888
  0.7900  0.0870 -0.2888
  0.7950  0.0870 -0.2888
  0.8000  0.0870 -0.2888
  0.8050  0.0813 -0.2742
  0.8100  0.0813 -0.2742
  0.8150  0.0813 -0.2742
  0.8200  0.0813 -0.2742
  0.8250  0.0760 -0.2583
  0.8300  0.0760 -0.2583
  0.8350  0.0760 -0.2583
  0.8400  0.0760 -0.2583
  0.8450  0.0709 -0.2487
  0.8500  0.0709 -0.2487
  0.8550  0.0709 -0.2487
  0.8600  0.0709 -0.2487
  0.8650  0.0661 -0.2300
  0.8700  0.0661 -0.2300
  0.8750  0.0661 -0.2300
  0.8800  0.0661 -0.2300
  0.8850  0.0617 -0.2060
  0.8900  0.0617 -0.2060
  0.8950  0.0617 -0.2060
  0.9000  0.0617 -0.2060
  0.9050  0.0577 -0.1958
  0.9100  0.0577 -0.1958
  0.9150  0.0577 -0.1958
  0.9200  0.0577 -0.1958
  0.9250  0.0539 -0.1934
  0.9300  0.0539 -0.1934
  0.9350  0.0539 -0.1934
  0.9400  0.0539 -0.1934
  0.9450  0.0503 -0.1644
  0.9500  0.0503 -0.1644
  0.9550  0.0503 -0.1644
  0.9600  0.0503 -0.1644
  0.9650  0.0472 -0.1504
  0.9700  0.0472 -0.1504
  0.9750  0.0472 -0.1504
  0.9800  0.0472 -0.1504
  0.9850  0.0442 -0.1472
  0.9900  0.0442 -0.1472
  0.9950  0.0442 -0.1472
  1.0000  0.0442 -0.1472
  1.0050  0.0413 -0.1396
  1.0100  0.0413 -0.1396
  1.0150  0.0413 -0.1396
  1.0200  0.0413 -0.1396
  1.0250  0.0387 -0.1214
  1.0300  0.0387 -0.1214
  1.0350  0.0387 -0.1214
  1.0400  0.0387 -0.1214
  1.0450  0.0364 -0.1146
  1.0500  0.0364 -0.1146
  1.0550  0.0364 -0.1146
  1.0600  0.0364 -0.1146
  1.0650  0.0341 -0.1125
  1.0700  0.0341 -0.1125
  1.0750  0.0341 -0.1125
  1.0800  0.0341 -0.1125
  1.0850  0.0320 -0.1024
  1.0900  0.0320 -0.1024
  1.0950  0.0320 -0.1024
  1.1000  0.0320 -0.1024
  1.1050  0.0299 -0.1000
  1.1100  0.0299 -0.1000
  1.1150  0.0299 -0.1000
  1.1200  0.0299 -0.1000
  1.1250  0.0280 -0.0957
  1.1300  0.0280 -0.0957
  1.1350  0.0280 -0.0957
  1.1400  0.0280 -0.0957
  1.1450  0.0261 -0.0926
  1.1500  0.0261 -0.0926
  1.1550  0.0261 -0.0926
  1.1600  0.0261 -0.0926
  1.1650  0.0243 -0.0838
  1.1700  0.0243 -0.0838
  1.1750  0.0243 -0.0838
  1.1800  0.0243 -0.0838
  1.1850  0.0227 -0.0749
  1.1900  0.0227 -0.0749
  1.1950  0.0227 -0.0749
  1.2000  0.0227 -0.0749
  1.2050  0.0213 -0.0711
  1.2100  0.0213 -0.0711
  1.2150  0.0213 -0.0711
  1.2200  0.0213 -0.0711
  1.2250  0.0199 -0.0673
  1.2300  0.0199 -0.0673
  1.2350  0.0199 -0.0673
  1.2400  0.0199 -0.0673
  1.2450  0.0186 -0.0654
  1.2500  0.0186 -0.0654
  1.2550  0.0186 -0.0654
  1.2600  0.0186 -0.0654
  1.2650  0.0173 -0.0569
  1.2700  0.0173 -0.0569
  1.2750  0.0173 -0.0569
  1.2800  0.0173 -0.0569
  1.2850  0.0162 -0.0529
  1.2900  0.0162 -0.0529
  1.2950  0.0162 -0.0529
  1.3000  0.0162 -0.0529
  1.3050  0.0152 -0.0486
  1.3100  0.0152 -0.0486
  1.3150  0.0152 -0.0486
  1.3200  0.0152 -0.0486
  1.3250  0.0143 -0.0476
  1.3300  0.0143 -0.0476
  1.3350  0.0143 -0.0476
  1.3400  0.0143 -0.0476
  1.3450  0.0133 -0.0456
  1.3500  0.0133 -0.0456
  1.3550  0.0133 -0.0456
  1.3600  0.0133 -0.0456
  1.3650  0.0124 -0.0436
  1.3700  0.0124 -0.0436
  1.3750  0.0124 -0.0436
  1.3800  0.0124 -0.0436
  1.3850  0.0116 -0.0381
  1.3900  0.0116 -0.0381
  1.3950  0.0116 -0.0381
  1.4000  0.0116 -0.0381
  1.4050  0.0109 -0.0354
  1.4100  0.0109 -0.0354
  1.4150  0.0109 -0.0354
  1.4200  0.0109 -0.0354
  1.4250  0.0102 -0.0342
  1.4300  0.0102 -0.0342
  1.4350  0.0102 -0.0342
  1.4400  0.0102 -0.0342
  1.4450  0.0095 -0.0339
  1.4500  0.0095 -0.0339
  1.4550  0.0095 -0.0339
  1.4600  0.0095 -0.0339
  1.4650  0.0089 -0.0305
  1.4700  0.0089 -0.0305
  1.4750  0.0089 -0.0305
  1.4800  0.0089 -0.0305
  1.4850  0.0083 -0.0284
  1.4900  0.0083 -0.0284
  1.4950  0.0083 -0.0284
  1.5000  0.0083 -0.0284
  1.5050  0.0077 -0.0263
  1.5100  0.0077 -0.0263
  1.5150  0.0077 -0.0263
  1.5200  0.0077 -0.0263
  1.5250  0.0072 -0.0246
  1.5300  0.0072 -0.0246
  1.5350  0.0072 -0.0246
  1.5400  0.0072 -0.0246
  1.5450  0.0067 -0.0240
  1.5500  0.0067 -0.0240
  1.5550  0.0067 -0.0240
  1.5600  0.0067 -0.0240
  1.5650  0.0063 -0.0229
  1.5700  0.0063 -0.0229
  1.5750  0.0063 -0.0229
  1.5800  0.0063 -0.0229
  1.5850  0.0058 -0.0207
  1.5900  0.0058 -0.0207
  1.5950  0.0058 -0.0207
  1.6000  0.0058 -0.0207
  1.6050  0.0054 -0.0185
  1.6100  0.0054 -0.0185
  1.6150  0.0054 -0.0185
  1.6200  0.0054 -0.0185
  1.6250  0.0051 -0.0171
  1.6300  0.0051 -0.0171
  1.6350  0.0051 -0.0171
  1.6400  0.0051 -0.0171
  1.6450  0.0048 -0.0149
  1.6500  0.0048 -0.0149
  1.6550  0.0048 -0.0149
  1.6600  0.0048 -0.0149
  1.6650  0.0045 -0.0138
  1.6700  0.0045 -0.0138
  1.6750  0.0045 -0.0138
  1.6800  0.0045 -0.0138
  1.6850  0.0042 -0.0129
  1.6900  0.0042 -0.0129
  1.6950  0.0042 -0.0129
  1.7000  0.0042 -0.0129
  1.7050  0.0040 -0.0124
  1.7100  0.0040 -0.0124
  1.7150  0.0040 -0.0124
  1.7200  0.0040 -0.0124
  1.7250  0.0037 -0.0123
  1.7300  0.0037 -0.0123
  1.7350  0.0037 -0.0123
  1.7400  0.0037 -0.0123
  1.7450  0.0035 -0.0112
  1.7500  0.0035 -0.0112
  1.7550  0.0035 -0.0112
  1.7600  0.0035 -0.0112
  1.7650  0.0033 -0.0109
  1.7700  0.0033 -0.0109
  1.7750  0.0033 -0.0109
  1.7800  0.0033 -0.0109
  1.7850  0.0030 -0.0106
  1.7900  0.0030 -0.0106
  1.7950  0.0030 -0.0106
  1.8000  0.0030 -0.0106
  1.8050  0.0028 -0.0102
  1.8100  0.0028 -0.0102
  1.8150  0.0028 -0.0102
  1.8200  0.0028 -0.0102
  1.8250  0.0026 -0.0090
  1.8300  0.0026 -0.0090
  1.8350  0.0026 -0.0090
  1.8400  0.0026 -0.0090
  1.8450  0.0025 -0.0080
  1.8500  0.0025 -0.0080
  1.8550  0.0025 -0.0080
  1.8600  0.0025 -0.0080
  1.8650  0.0023 -0.0078
  1.8700  0.0023 -0.0078
  1.8750  0.0023 -0.0078
  1.8800  0.0023 -0.0078
  1.8850  0.0022 -0.0077
  1.8900  0.0022 -0.0077
  1.8950  0.0022 -0.0077
  1.9000  0.0022 -0.0077
  1.9050  0.0020 -0.0073
  1.9100  0.0020 -0.0073
  1.9150  0.0020 -0.0073
  1.9200  0.0020 -0.0073
  1.9250  0.0019 -0.0059
  1.9300  0.0019 -0.0059
  1.9350  0.0019 -0.0059
  1.9400  0.0019 -0.0059
  1.9450  0.0018 -0.0056
  1.9500  0.0018 -0.0056
  1.9550  0.0018 -0.0056
  1.9600  0.0018 -0.0056
  1.9650  0.0017 -0.0055
  1.9700  0.0017 -0.0055
  1.9750  0.0017 -0.0055
  1.9800  0.0017 -0.0055
  1.9850  0.0016 -0.0048
  1.9900  0.0016 -0.0048
  1.9950  0.0016 -0.0048
  2.0000  0.0016 -0.0048
  2.0050  0.0015 -0.0046
  2.0100  0.0015 -0.0046
  2.0150  0.0015 -0.0046
  2.0200  0.0015 -0.0046
  2.0250  0.0014 -0.0045
  2.0300  0.0014 -0.0045
  2.0350  0.0014 -0.0045
  2.0400  0.0014 -0.0045
  2.0450  0.0013 -0.0042
  2.0500  0.0013 -0.0042
  2.0550  0.0013 -0.0042
  2.0600  0.0013 -0.0042
  2.0650  0.0012 -0.0040
  2.0700  0.0012 -0.0040
  2.0750  0.0012 -0.0040
  2.0800  0.0012 -0.0040
  2.0850  0.0011 -0.0036
  2.0900  0.0011 -0.0036
  2.0950  0.0011 -0.0036
  2.1000  0.0011 -0.0036
  2.1050  0.0011 -0.0035
  2.1100  0.0011 -0.0035
  2.1150  0.0011 -0.0035
  2.1200  0.0011 -0.0035
  2.1250  0.0010 -0.0033
  2.1300  0.0010 -0.0033
  2.1350  0.0010 -0.0033
  2.1400  0.0010 -0.0033
  2.1450  0.0009 -0.0032
  2.1500  0.0009 -0.0032
  2.1550  0.0009 -0.0032
  2.1600  0.0009 -0.0032
  2.1650  0.0009 -0.0031
  2.1700  0.0009 -0.0031
  2.1750  0.0009 -0.0031
  2.1800  0.0009 -0.0031
  2.1850  0.0008 -0.0029
  2.1900  0.0008 -0.0029
  2.1950  0.0008 -0.0029
  2.2000  0.0008 -0.0029
  2.2050  0.0007 -0.0026
  2.2100  0.0007 -0.0026
  2.2150  0.0007 -0.0026
  2.2200  0.0007 -0.0026
  2.2250  0.0007 -0.0024
  2.2300  0.0007 -0.0024
  2.2350  0.0007 -0.0024
  2.2400  0.0007 -0.0024
  2.2450  0.0006 -0.0022
  2.2500  0.0006 -0.0022
  2.2550  0.0006 -0.0022
  2.2600  0.0006 -0.0022
  2.2650  0.0006 -0.0021
  2.2700  0.0006 -0.0021
  2.2750  0.0006 -0.0021
  2.2800  0.0006 -0.0021
  2.2850  0.0006 -0.0018
  2.2900  0.0006 -0.0018
  2.2950  0.0006 -0.0018
  2.3000  0.0006 -0.0018
  2.3050  0.0005 -0.0016
  2.3100  0.0005 -0.0016
  2.3150  0.0005 -0.0016
  2.3200  0.0005 -0.0016
  2.3250  0.0005 -0.0016
  2.3300  0.0005 -0.0016
  2.3350  0.0005 -0.0016
  2.3400  0.0005 -0.0016
  2.3450  0.0005 -0.0015
  2.3500  0.0005 -0.0015
  2.3550  0.0005 -0.0015
  2.3600  0.0005 -0.0015
  2.3650  0.0004 -0.0014
  2.3700  0.0004 -0.0014
  2.3750  0.0004 -0.0014
  2.3800  0.0004 -0.0014
  2.3850  0.0004 -0.0014
  2.3900  0.0004 -0.0014
  2.3950  0.0004 -0.0014
  2.4000  0.0004 -0.0014
  2.4050  0.0004 -0.0013
  2.4100  0.0004 -0.0013
  2.4150  0.0004 -0.0013
  2.4200  0.0004 -0.0013
  2.4250  0.0004 -0.0012
  2.4300  0.0004 -0.0012
  2.4350  0.0004 -0.0012
  2.4400  0.0004 -0.0012
  2.4450  0.0003 -0.0011
  2.4500  0.0003 -0.0011
  2.4550  0.0003 -0.0011
  2.4600  0.0003 -0.0011
  2.4650  0.0003 -0.0010
  2.4700  0.0003 -0.0010
  2.4750  0.0003 -0.0010
  2.4800  0.0003 -0.0010
  2.4850  0.0003 -0.0010
  2.4900  0.0003 -0.0010
  2.4950  0.0003 -0.0010
  2.5000  0.0003 -0.0010
  2.5050  0.0003 -0.0010
  2.5100  0.0003 -0.0010
  2.5150  0.0003 -0.0010
  2.5200  0.0003 -0.0010
  2.5250  0.0003 -0.0009
  2.5300  0.0003 -0.0009
  2.5350  0.0003 -0.0009
  2.5400  0.0003 -0.0009
  2.5450  0.0002 -0.0008
  2.5500  0.0002 -0.0008
  2.5550  0.0002 -0.0008
  2.5600  0.0002 -0.0008
  2.5650  0.0002 -0.0008
  2.5700  0.0002 -0.0008
  2.5750  0.0002 -0.0008
  2.5800  0.0002 -0.0008
  2.5850  0.0002 -0.0007
  2.5900  0.0002 -0.0007
  2.5950  0.0002 -0.0007
  2.6000  0.0002 -0.0007
  2.6050  0.0002 -0.0007
  2.6100  0.0002 -0.0007
  2.6150  0.0002 -0.0007
  2.6200  0.0002 -0.0007
  2.6250  0.0002 -0.0006
  2.6300  0.0002 -0.0006
  2.6350  0.0002 -0.0006
  2.6400  0.0002 -0.0006
  2.6450  0.0002 -0.0005
  2.6500  0.0002 -0.0005
  2.6550  0.0002 -0.0005
  2.6600  0.0002 -0.0005
  2.6650  0.0002 -0.0005
  2.6700  0.0002 -0.0005
  2.6750  0.0002 -0.0005
  2.6800  0.0002 -0.0005
  2.6850  0.0002 -0.0005
  2.6900  0.0002 -0.0005
  2.6950  0.0002 -0.0005
  2.7000  0.0002 -0.0005
  2.7050  0.0001 -0.0005
  2.7100  0.0001 -0.0005
  2.7150  0.0001 -0.0005
  2.7200  0.0001 -0.0005
  2.7250  0.0001 -0.0004
  2.7300  0.0001 -0.0004
  2.7350  0.0001 -0.0004
  2.7400  0.0001 -0.0004
  2.7450  0.0001 -0.0004
  2.7500  0.0001 -0.0004
  2.7550  0.0001 -0.0004
  2.7600  0.0001 -0.0004
  2.7650  0.0001 -0.0004
  2.7700  0.0001 -0.0004
  2.7750  0.0001 -0.0004
  2.7800  0.0001 -0.0004
  2.7850  0.0001 -0.0003
  2.7900  0.0001 -0.0003
  2.7950  0.0001 -0.0003
  2.8000  0.0001 -0.0003
  2.8050  0.0001 -0.0003
  2.8100  0.0001 -0.0003
  2.8150  0.0001 -0.0003
  2.8200  0.0001 -0.0003
  2.8250  0.0001 -0.0003
  2.8300  0.0001 -0.0003
  2.8350  0.0001 -0.0003
  2.8400  0.0001 -0.0003
  2.8450  0.0001 -0.0003
  2.8500  0.0001 -0.0003
  2.8550  0.0001 -0.0003
  2.8600  0.0001 -0.0003
  2.8650  0.0001 -0.0003
  2.8700  0.0001 -0.0003
  2.8750  0.0001 -0.0003
  2.8800  0.0001 -0.0003
  2.8850  0.0001 -0.0003
  2.8900  0.0001 -0.0003
  2.8950  0.0001 -0.0003
  2.9000  0.0001 -0.0003
  2.9050  0.0001 -0.0002
  2.9100  0.0001 -0.0002
  2.9150  0.0001 -0.0002
  2.9200  0.0001 -0.0002
  2.9250  0.0001 -0.0002
  2.9300  0.0001 -0.0002
  2.9350  0.0001 -0.0002
  2.9400  0.0001 -0.0002
  2.9450  0.0001 -0.0002
  2.9500  0.0001 -0.0002
  2.9550  0.0001 -0.0002
  2.9600  0.0001 -0.0002
  2.9650  0.0001 -0.0002
  2.9700  0.0001 -0.0002
  2.9750  0.0001 -0.0002
  2.9800  0.0001 -0.0002
  2.9850  0.0001 -0.0002
  2.9900  0.0001 -0.0002
  2.9950  0.0001 -0.0002
  3.0000  0.0001 -0.0002
  3.0050  0.0001 -0.0002
  3.0100  0.0001 -0.0002
  3.0150  0.0001 -0.0002
  3.0200  0.0001 -0.0002
  3.0250  0.0000 -0.0002
  3.0300  0.0000 -0.0002
  3.0350  0.0000 -0.0002
  3.0400  0.0000 -0.0002
  3.0450  0.0000 -0.0002
  3.0500  0.0000 -0.0002
  3.0550  0.0000 -0.0002
  3.0600  0.0000 -0.0002
  3.0650  0.0000 -0.0001
  3.0700  0.0000 -0.0001
  3.0750  0.0000 -0.0001
  3.0800  0.0000 -0.0001
  3.0850  0.0000 -0.0001
  3.0900  0.0000 -0.0001
  3.0950  0.0000 -0.0001
  3.1000  0.0000 -0.0001
  3.1050  0.0000 -0.0001
  3.1100  0.0000 -0.0001
  3.1150  0.0000 -0.0001
  3.1200  0.0000 -0.0001
  3.1250  0.0000 -0.0001
  3.1300  0.0000 -0.0001
  3.1350  0.0000 -0.0001
  3.1400  0.0000 -0.0001
  3.1450  0.0000 -0.0001
  3.1500  0.0000 -0.0001
  3.1550  0.0000 -0.0001
  3.1600  0.0000 -0.0001
  3.1650  0.0000 -0.0001
  3.1700  0.0000 -0.0001
  3.1750  0.0000 -0.0001
  3.1800  0.0000 -0.0001
  3.1850  0.0000 -0.0001
  3.1900  0.0000 -0.0001
  3.1950  0.0000 -0.0001
  3.2000  0.0000 -0.0001
  3.2050  0.0000 -0.0001
  3.2100  0.0000 -0.0001
  3.2150  0.0000 -0.0001
  3.2200  0.0000 -0.0001
  3.2250  0.0000 -0.0001
  3.2300  0.0000 -0.0001
  3.2350  0.0000 -0.0001
  3.2400  0.0000 -0.0001
  3.2450  0.0000 -0.0001
  3.2500  0.0000 -0.0001
  3.2550  0.0000 -0.0001
  3.2600  0.0000 -0.0001
  3.2650  0.0000 -0.0001
  3.2700  0.0000 -0.0001
  3.2750  0.0000 -0.0001
  3.2800  0.0000 -0.0001
  3.2850  0.0000 -0.0001
  3.2900  0.0000 -0.0001
  3.2950  0.0000 -0.0001
  3.3000  0.0000 -0.0001
  3.3050  0.0000 -0.0001
  3.3100  0.0000 -0.0001
  3.3150  0.0000 -0.0001
  3.3200  0.0000 -0.0001
  3.3250  0.0000 -0.0001
  3.3300  0.0000 -0.0001
  3.3350  0.0000 -0.0001
  3.3400  0.0000 -0.0001
  3.3450  0.0000 -0.0001
  3.3500  0.0000 -0.0001
  3.3550  0.0000 -0.0001
  3.3600  0.0000 -0.0001
  3.3650  0.0000 -0.0001
  3.3700  0.0000 -0.0001
  3.3750  0.0000 -0.0001
  3.3800  0.0000 -0.0001
  3.3850  0.0000 -0.0000
  3.3900  0.0000 -0.0000
  3.3950  0.0000 -0.0000
  3.4000  0.0000 -0.0000
  3.4050  0.0000 -0.0000
  3.4100  0.0000 -0.0000
  3.4150  0.0000 -0.0000
  3.4200  0.0000 -0.0000
  3.4250  0.0000 -0.0000
  3.4300  0.0000 -0.0000
  3.4350  0.0000 -0.0000
  3.4400  0.0000 -0.0000
  3.4450  0.0000 -0.0000
  3.4500  0.0000 -0.0000
  3.4550  0.0000 -0.0000
  3.4600  0.0000 -0.0000
  3.4650  0.0000 -0.0000
  3.4700  0.0000 -0.0000
  3.4750  0.0000 -0.0000
  3.4800  0.0000 -0.0000
  3.4850  0.0000 -0.0000
  3.4900  0.0000 -0.0000
  3.4950  0.0000 -0.0000
  3.5000  0.0000 -0.0000
  3.5050  0.0000 -0.0000
  3.5100  0.0000 -0.0000
  3.5150  0.0000 -0.0000
  3.5200  0.0000 -0.0000
  3.5250  0.0000 -0.0000
  3.5300  0.0000 -0.0000
  3.5350  0.0000 -0.0000
  3.5400  0.0000 -0.0000
  3.5450  0.0000 -0.0000
  3.5500  0.0000 -0.0000
  3.5550  0.0000 -0.0000
  3.5600  0.0000 -0.0000
  3.5650  0.0000 -0.0000
  3.5700  0.0000 -0.0000
  3.5750  0.0000 -0.0000
  3.5800  0.0000 -0.0000
  3.5850  0.0000 -0.0000
  3.5900  0.0000 -0.0000
  3.5950  0.0000 -0.0000
  3.6000  0.0000 -0.0000
  3.6050  0.0000 -0.0000
  3.6100  0.0000 -0.0000
  3.6150  0.0000 -0.0000
  3.6200  0.0000 -0.0000
  3.6250  0.0000 -0.0000
  3.6300  0.0000 -0.0000
  3.6350  0.0000 -0.0000
  3.6400  0.0000 -0.0000
  3.6450  0.0000 -0.0000
  3.6500  0.0000 -0.0000
  3.6550  0.0000 -0.0000
  3.6600  0.0000 -0.0000
  3.6650  0.0000 -0.0000
  3.6700  0.0000 -0.0000
  3.6750  0.0000 -0.0000
  3.6800  0.0000 -0.0000
  3.6850  0.0000 -0.0000
  3.6900  0.0000 -0.0000
  3.6950  0.0000 -0.0000
  3.7000  0.0000 -0.0000
  3.7050  0.0000 -0.0000
  3.7100  0.0000 -0.0000
  3.7150  0.0000 -0.0000
  3.7200  0.0000 -0.0000
  3.7250  0.0000 -0.0000
  3.7300  0.0000 -0.0000
  3.7350  0.0000 -0.0000
  3.7400  0.0000 -0.0000
  3.7450  0.0000 -0.0000
  3.7500  0.0000 -0.0000
  3.7550  0.0000 -0.0000
  3.7600  0.0000 -0.0000
  3.7650  0.0000 -0.0000
  3.7700  0.0000 -0.0000
  3.7750  0.0000 -0.0000
  3.7800  0.0000 -0.0000
  3.7850  0.0000 -0.0000
  3.7900  0.0000 -0.0000
  3.7950  0.0000 -0.0000
  3.8000  0.0000 -0.0000
  3.8050  0.0000 -0.0000
  3.8100  0.0000 -0.0000
  3.8150  0.0000 -0.0000
  3.8200  0.0000 -0.0000
  3.8250  0.0000 -0.0000
  3.8300  0.0000 -0.0000
  3.8350  0.0000 -0.0000
  3.8400  0.0000 -0.0000
  3.8450  0.0000 -0.0000
  3.8500  0.0000 -0.0000
  3.8550  0.0000 -0.0000
  3.8600  0.0000 -0.0000
  3.8650  0.0000 -0.0000
  3.8700  0.0000 -0.0000
  3.8750  0.0000 -0.0000
  3.8800  0.0000 -0.0000
  3.8850  0.0000 -0.0000
  3.8900  0.0000 -0.0000
  3.8950  0.0000 -0.0000
  3.9000  0.0000 -0.0000
  3.9050  0.0000 -0.0000
  3.9100  0.0000 -0.0000
  3.9150  0.0000 -0.0000
  3.9200  0.0000 -0.0000
  3.9250  0.0000 -0.0000
  3.9300  0.0000 -0.0000
  3.9350  0.0000 -0.0000
  3.9400  0.0000 -0.0000
  3.9450  0.0000 -0.0000
  3.9500  0.0000 -0.0000
  3.9550  0.0000 -0.0000
  3.9600  0.0000 -0.0000
  3.9650  0.0000 -0.0000
  3.9700  0.0000 -0.0000
  3.9750  0.0000 -0.0000
  3.9800  0.0000 -0.0000
  3.9850  0.0000 -0.0000
  3.9900  0.0000 -0.0000
  3.9950  0.0000 -0.0000
  4.0000  0.0000 -0.0000
  4.0050  0.0000 -0.0000
  4.0100  0.0000 -0.0000
  4.0150  0.0000 -0.0000
  4.0200  0.0000 -0.0000
  4.0250  0.0000 -0.0000
  4.0300  0.0000 -0.0000
  4.0350  0.0000 -0.0000
  4.0400  0.0000 -0.0000
  4.0450  0.0000 -0.0000
  4.0500  0.0000 -0.0000
  4.0550  0.0000 -0.0000
  4.0600  0.0000 -0.0000
  4.0650  0.0000 -0.0000
  4.0700  0.0000 -0.0000
  4.0750  0.0000 -0.0000
  4.0800  0.0000 -0.0000
  4.0850  0.0000 -0.0000
  4.0900  0.0000 -0.0000
  4.0950  0.0000 -0.0000
  4.1000  0.0000 -0.0000
  4.1050  0.0000 -0.0000
  4.1100  0.0000 -0.0000
  4.1150  0.0000 -0.0000
  4.1200  0.0000 -0.0000
  4.1250  0.0000 -0.0000
  4.1300  0.0000 -0.0000
  4.1350  0.0000 -0.0000
  4.1400  0.0000 -0.0000
  4.1450  0.0000 -0.0000
  4.1500  0.0000 -0.0000
  4.1550  0.0000 -0.0000
  4.1600  0.0000 -0.0000
  4.1650  0.0000 -0.0000
  4.1700  0.0000 -0.0000
  4.1750  0.0000 -0.0000
  4.1800  0.0000 -0.0000
  4.1850  0.0000 -0.0000
  4.1900  0.0000 -0.0000
  4.1950  0.0000 -0.0000
  4.2000  0.0000 -0.0000
  4.2050  0.0000 -0.0000
  4.2100  0.0000 -0.0000
  4.2150  0.0000 -0.0000
  4.2200  0.0000 -0.0000
  4.2250  0.0000 -0.0000
  4.2300  0.0000 -0.0000
  4.2350  0.0000 -0.0000
  4.2400  0.0000 -0.0000
  4.2450  0.0000 -0.0000
  4.2500  0.0000 -0.0000
  4.2550  0.0000 -0.0000
  4.2600  0.0000 -0.0000
  4.2650  0.0000 -0.0000
  4.2700  0.0000 -0.0000
  4.2750  0.0000 -0.0000
  4.2800  0.0000 -0.0000
  4.2850  0.0000 -0.0000
  4.2900  0.0000 -0.0000
  4.2950  0.0000 -0.0000
  4.3000  0.0000 -0.0000
  4.3050  0.0000 -0.0000
  4.3100  0.0000 -0.0000
  4.3150  0.0000 -0.0000
  4.3200  0.0000 -0.0000
  4.3250  0.0000 -0.0000
  4.3300  0.0000 -0.0000
  4.3350  0.0000 -0.0000
  4.3400  0.0000 -0.0000
  4.3450  0.0000 -0.0000
  4.3500  0.0000 -0.0000
  4.3550  0.0000 -0.0000
  4.3600  0.0000 -0.0000
  4.3650  0.0000 -0.0000
  4.3700  0.0000 -0.0000
  4.3750  0.0000 -0.0000
  4.3800  0.0000 -0.0000
  4.3850  0.0000 -0.0000
  4.3900  0.0000 -0.0000
  4.3950  0.0000 -0.0000
  4.4000  0.0000 -0.0000
  4.4050  0.0000 -0.0000
  4.4100  0.0000 -0.0000
  4.4150  0.0000 -0.0000
  4.4200  0.0000 -0.0000
  4.4250  0.0000 -0.0000
  4.4300  0.0000 -0.0000
  4.4350  0.0000 -0.0000
  4.4400  0.0000 -0.0000
  4.4450  0.0000 -0.0000
  4.4500  0.0000 -0.0000
  4.4550  0.0000 -0.0000
  4.4600  0.0000 -0.0000
  4.4650  0.0000 -0.0000
  4.4700  0.0000 -0.0000
  4.4750  0.0000 -0.0000
  4.4800  0.0000 -0.0000
  4.4850  0.0000 -0.0000
  4.4900  0.0000 -0.0000
  4.4950  0.0000 -0.0000
  4.5000  0.0000 -0.0000
  4.5050  0.0000 -0.0000
  4.5100  0.0000 -0.0000
  4.5150  0.0000 -0.0000
  4.5200  0.0000 -0.0000
  4.5250  0.0000 -0.0000
  4.5300  0.0000 -0.0000
  4.5350  0.0000 -0.0000
  4.5400  0.0000 -0.0000
  4.5450  0.0000 -0.0000
  4.5500  0.0000 -0.0000
  4.5550  0.0000 -0.0000
  4.5600  0.0000 -0.0000
  4.5650  0.0000 -0.0000
  4.5700  0.0000 -0.0000
  4.5750  0.0000 -0.0000
  4.5800  0.0000 -0.0000
  4.5850  0.0000 -0.0000
  4.5900  0.0000 -0.0000
  4.5950  0.0000 -0.0000
  4.6000  0.0000 -0.0000
  4.6050  0.0000 -0.0000
  4.6100  0.0000 -0.0000
  4.6150  0.0000 -0.0000
  4.6200  0.0000 -0.0000
  4.6250  0.0000 -0.0000
  4.6300  0.0000 -0.0000
  4.6350  0.0000 -0.0000
  4.6400  0.0000 -0.0000
  4.6450  0.0000 -0.0000
  4.6500  0.0000 -0.0000
  4.6550  0.0000 -0.0000
  4.6600  0.0000 -0.0000
  4.6650  0.0000 -0.0000
  4.6700  0.0000 -0.0000
  4.6750  0.0000 -0.0000
  4.6800  0.0000 -0.0000
  4.6850  0.0000 -0.0000
  4.6900  0.0000 -0.0000
  4.6950  0.0000 -0.0000
  4.7000  0.0000 -0.0000
  4.7050  0.0000 -0.0000
  4.7100  0.0000 -0.0000
  4.7150  0.0000 -0.0000
  4.7200  0.0000 -0.0000
  4.7250  0.0000 -0.0000
  4.7300  0.0000 -0.0000
  4.7350  0.0000 -0.0000
  4.7400  0.0000 -0.0000
  4.7450  0.0000 -0.0000
  4.7500  0.0000 -0.0000
  4.7550  0.0000 -0.0000
  4.7600  0.0000 -0.0000
  4.7650  0.0000 -0.0000
  4.7700  0.0000 -0.0000
  4.7750  0.0000 -0.0000
  4.7800  0.0000 -0.0000
  4.7850  0.0000 -0.0000
  4.7900  0.0000 -0.0000
  4.7950  0.0000 -0.0000
  4.8000  0.0000 -0.0000
  4.8050  0.0000 -0.0000
  4.8100  0.0000 -0.0000
  4.8150  0.0000 -0.0000
  4.8200  0.0000 -0.0000
  4.8250  0.0000 -0.0000
  4.8300  0.0000 -0.0000
  4.8350  0.0000 -0.0000
  4.8400  0.0000 -0.0000
  4.8450  0.0000 -0.0000
  4.8500  0.0000 -0.0000
  4.8550  0.0000 -0.0000
  4.8600  0.0000 -0.0000
  4.8650  0.0000 -0.0000
  4.8700  0.0000 -0.0000
  4.8750  0.0000 -0.0000
  4.8800  0.0000 -0.0000
  4.8850  0.0000 -0.0000
  4.8900  0.0000 -0.0000
  4.8950  0.0000 -0.0000
  4.9000  0.0000 -0.0000
  4.9050  0.0000 -0.0000
  4.9100  0.0000 -0.0000
  4.9150  0.0000 -0.0000
  4.9200  0.0000 -0.0000
  4.9250  0.0000 -0.0000
  4.9300  0.0000 -0.0000
  4.9350  0.0000 -0.0000
  4.9400  0.0000 -0.0000
  4.9450  0.0000 -0.0000
  4.9500  0.0000 -0.0000
  4.9550  0.0000 -0.0000
  4.9600  0.0000 -0.0000
  4.9650  0.0000 -0.0000
  4.9700  0.0000 -0.0000
  4.9750  0.0000 -0.0000
  4.9800  0.0000 -0.0000
  4.9850  0.0000 -0.0000
  4.9900  0.0000 -0.0000
  4.9950  0.0000 -0.0000
  5.0000  0.0000 -0.0000


==> figures/sim1_x3.dat <==
t3 x31 x32
  0.0000  1.0000  0.0000
  0.0050  1.0000  0.0000
  0.0100  1.0000  0.0000
  0.0150  1.0000  0.0000
  0.0200  1.0000  0.0000
  0.0250  1.0000  0.0000
  0.0300  1.0000  0.0000
  0.0350  1.0000  0.0000
  0.0400  0.9884 -4.6901
  0.0450  0.9884 -4.6901
  0.0500  0.9884 -4.6901
  0.0550  0.9884 -4.6901
  0.0600  0.7849 -13.5856
  0.0650  0.7849 -13.5856
  0.0700  0.7849 -13.5856
  0.0750  0.7849 -13.5856
  0.0800  0.4876 -15.2821
  0.0850  0.4876 -15.2821
  0.0900  0.4876 -15.2821
  0.0950  0.4876 -15.2821
  0.1000  0.2333 -10.3650
  0.1050  0.2333 -10.3650
  0.1100  0.2333 -10.3650
  0.1150  0.2333 -10.3650
  0.1200  0.2333 -10.3650
  0.1250  0.0794 -4.7225
  0.1300  0.0794 -4.7225
  0.1350  0.0794 -4.7225
  0.1400  0.0112 -2.5990
  0.1450  0.0112 -2.5990
  0.1500  0.0112 -2.5990
  0.1550  0.0112 -2.5990
  0.1600 -0.0194 -0.2299
  0.1650 -0.0194 -0.2299
  0.1700 -0.0194 -0.2299
  0.1750 -0.0194 -0.2299
  0.1800 -0.0166  0.1190
  0.1850 -0.0166  0.1190
  0.1900 -0.0166  0.1190
  0.1950 -0.0166  0.1190
  0.2000 -0.0155 -0.0016
  0.2050 -0.0155 -0.0016
  0.2100 -0.0155 -0.0016
  0.2150 -0.0155 -0.0016
  0.2200 -0.0160  0.0080
  0.2250 -0.0160  0.0080
  0.2300 -0.0160  0.0080
  0.2350 -0.0160  0.0080
  0.2400 -0.0150  0.0887
  0.2450 -0.0150  0.0887
  0.2500 -0.0150  0.0887
  0.2550 -0.0150  0.0887
  0.2600 -0.0123  0.1686
  0.2650 -0.0123  0.1686
  0.2700 -0.0123  0.1686
  0.2750 -0.0123  0.1686
  0.2800 -0.0090  0.1188
  0.2850 -0.0090  0.1188
  0.2900 -0.0090  0.1188
  0.2950 -0.0090  0.1188
  0.3000 -0.0074  0.0565
  0.3050 -0.0074  0.0565
  0.3100 -0.0074  0.0565
  0.3150 -0.0074  0.0565
  0.3200 -0.0064  0.0419
  0.3250 -0.0064  0.0419
  0.3300 -0.0064  0.0419
  0.3350 -0.0064  0.0419
  0.3400 -0.0056  0.0335
  0.3450 -0.0056  0.0335
  0.3500 -0.0056  0.0335
  0.3550 -0.0056  0.0335
  0.3600 -0.0056  0.0335
  0.3650 -0.0050  0.0275
  0.3700 -0.0050  0.0275
  0.3750 -0.0050  0.0275
  0.3800 -0.0050  0.0275
  0.3850 -0.0043  0.0422
  0.3900 -0.0043  0.0422
  0.3950 -0.0043  0.0422
  0.4000 -0.0043  0.0422
  0.4050 -0.0035  0.0380
  0.4100 -0.0035  0.0380
  0.4150 -0.0035  0.0380
  0.4200 -0.0035  0.0380
  0.4250 -0.0028  0.0328
  0.4300 -0.0028  0.0328
  0.4350 -0.0028  0.0328
  0.4400 -0.0028  0.0328
  0.4450 -0.0023  0.0218
  0.4500 -0.0023  0.0218
  0.4550 -0.0023  0.0218
  0.4600 -0.0023  0.0218
  0.4650 -0.0019  0.0192
  0.4700 -0.0019  0.0192
  0.4750 -0.0019  0.0192
  0.4800 -0.0019  0.0192
  0.4850 -0.0015  0.0163
  0.4900 -0.0015  0.0163
  0.4950 -0.0015  0.0163
  0.5000 -0.0015  0.0163
  0.5050 -0.0012  0.0139
  0.5100 -0.0012  0.0139
  0.5150 -0.0012  0.0139
  0.5200 -0.0012  0.0139
  0.5250 -0.0009  0.0123
  0.5300 -0.0009  0.0123
  0.5350 -0.0009  0.0123
  0.5400 -0.0009  0.0123
  0.5450 -0.0007  0.0080
  0.5500 -0.0007  0.0080
  0.5550 -0.0007  0.0080
  0.5600 -0.0007  0.0080
  0.5650 -0.0006  0.0069
  0.5700 -0.0006  0.0069
  0.5750 -0.0006  0.0069
  0.5800 -0.0006  0.0069
  0.5850 -0.0005  0.0056
  0.5900 -0.0005  0.0056
  0.5950 -0.0005  0.0056
  0.6000 -0.0005  0.0056
  0.6050 -0.0004  0.0047
  0.6100 -0.0004  0.0047
  0.6150 -0.0004  0.0047
  0.6200 -0.0004  0.0047
  0.6250 -0.0003  0.0044
  0.6300 -0.0003  0.0044
  0.6350 -0.0003  0.0044
  0.6400 -0.0003  0.0044
  0.6450 -0.0002  0.0038
  0.6500 -0.0002  0.0038
  0.6550 -0.0002  0.0038
  0.6600 -0.0002  0.0038
  0.6650 -0.0001  0.0025
  0.6700 -0.0001  0.0025
  0.6750 -0.0001  0.0025
  0.6800 -0.0001  0.0025
  0.6850 -0.0001  0.0014
  0.6900 -0.0001  0.0014
  0.6950 -0.0001  0.0014
  0.7000 -0.0001  0.0014
  0.7050 -0.0001  0.0007
  0.7100 -0.0001  0.0007
  0.7150 -0.0001  0.0007
  0.7200 -0.0001  0.0007
  0.7250 -0.0001  0.0006
  0.7300 -0.0001  0.0006
  0.7350 -0.0001  0.0006
  0.7400 -0.0001  0.0006
  0.7450 -0.0001  0.0005
  0.7500 -0.0001  0.0005
  0.7550 -0.0001  0.0005
  0.7600 -0.0001  0.0005
  0.7650 -0.0000  0.0005
  0.7700 -0.0000  0.0005
  0.7750 -0.0000  0.0005
  0.7800 -0.0000  0.0005
  0.7850 -0.0000  0.0004
  0.7900 -0.0000  0.0004
  0.7950 -0.0000  0.0004
  0.8000 -0.0000  0.0004
  0.8050 -0.0000  0.0004
  0.8100 -0.0000  0.0004
  0.8150 -0.0000  0.0004
  0.8200 -0.0000  0.0004
  0.8250 -0.0000  0.0003
  0.8300 -0.0000  0.0003
  0.8350 -0.0000  0.0003
  0.8400 -0.0000  0.0003
  0.8450 -0.0000  0.0002
  0.8500 -0.0000  0.0002
  0.8550 -0.0000  0.0002
  0.8600 -0.0000  0.0002
  0.8650 -0.0000  0.0001
  0.8700 -0.0000  0.0001
  0.8750 -0.0000  0.0001
  0.8800 -0.0000  0.0001
  0.8850 -0.0000  0.0001
  0.8900 -0.0000  0.0001
  0.8950 -0.0000  0.0001
  0.9000 -0.0000  0.0001
  0.9050 -0.0000  0.0001
  0.9100 -0.0000  0.0001
  0.9150 -0.0000  0.0001
  0.9200 -0.0000  0.0001
  0.9250 -0.0000  0.0001
  0.9300 -0.0000  0.0001
  0.9350 -0.0000  0.0001
  0.9400 -0.0000  0.0001
  0.9450 -0.0000  0.0000
  0.9500 -0.0000  0.0000
  0.9550 -0.0000  0.0000
  0.9600 -0.0000  0.0000
  0.9650 -0.0000  0.0000
  0.9700 -0.0000  0.0000
  0.9750 -0.0000  0.0000
  0.9800 -0.0000  0.0000
  0.9850 -0.0000  0.0000
  0.9900 -0.0000  0.0000
  0.9950 -0.0000  0.0000
  1.0000 -0.0000  0.0000
  1.0050 -0.0000  0.0000
  1.0100 -0.0000  0.0000
  1.0150 -0.0000  0.0000
  1.0200 -0.0000  0.0000
  1.0250 -0.0000  0.0000
  1.0300 -0.0000  0.0000
  1.0350 -0.0000  0.0000
  1.0400 -0.0000  0.0000
  1.0450 -0.0000  0.0000
  1.0500 -0.0000  0.0000
  1.0550 -0.0000  0.0000
  1.0600 -0.0000  0.0000
  1.0650 -0.0000  0.0000
  1.0700 -0.0000  0.0000
  1.0750 -0.0000  0.0000
  1.0800 -0.0000  0.0000
  1.0850 -0.0000  0.0000
  1.0900 -0.0000  0.0000
  1.0950 -0.0000  0.0000
  1.1000 -0.0000  0.0000
  1.1050 -0.0000  0.0000
  1.1100 -0.0000  0.0000
  1.1150 -0.0000  0.0000
  1.1200 -0.0000  0.0000
  1.1250 -0.0000  0.0000
  1.1300 -0.0000  0.0000
  1.1350 -0.0000  0.0000
  1.1400 -0.0000  0.0000
  1.1450 -0.0000  0.0000
  1.1500 -0.0000  0.0000
  1.1550 -0.0000  0.0000
  1.1600 -0.0000  0.0000
  1.1650 -0.0000  0.0000
  1.1700 -0.0000  0.0000
  1.1750 -0.0000  0.0000
  1.1800 -0.0000  0.0000
  1.1850 -0.0000  0.0000
  1.1900 -0.0000  0.0000
  1.1950 -0.0000  0.0000
  1.2000 -0.0000  0.0000
  1.2050 -0.0000  0.0000
  1.2100 -0.0000  0.0000
  1.2150 -0.0000  0.0000
  1.2200 -0.0000  0.0000
  1.2250 -0.0000  0.0000
  1.2300 -0.0000  0.0000
  1.2350 -0.0000  0.0000
  1.2400 -0.0000  0.0000
  1.2450 -0.0000  0.0000
  1.2500 -0.0000  0.0000
  1.2550 -0.0000  0.0000
  1.2600 -0.0000  0.0000
  1.2650 -0.0000  0.0000
  1.2700 -0.0000  0.0000
  1.2750 -0.0000  0.0000
  1.2800 -0.0000  0.0000
  1.2850 -0.0000  0.0000
  1.2900 -0.0000  0.0000
  1.2950 -0.0000  0.0000
  1.3000 -0.0000  0.0000
  1.3050 -0.0000  0.0000
  1.3100 -0.0000  0.0000
  1.3150 -0.0000  0.0000
  1.3200 -0.0000  0.0000
  1.3250 -0.0000  0.0000
  1.3300 -0.0000  0.0000
  1.3350 -0.0000  0.0000
  1.3400 -0.0000  0.0000
  1.3450 -0.0000  0.0000
  1.3500 -0.0000  0.0000
  1.3550 -0.0000  0.0000
  1.3600 -0.0000  0.0000
  1.3650 -0.0000  0.0000
  1.3700 -0.0000  0.0000
  1.3750 -0.0000  0.0000
  1.3800 -0.0000  0.0000
  1.3850 -0.0000  0.0000
  1.3900 -0.0000  0.0000
  1.3950 -0.0000  0.0000
  1.4000 -0.0000  0.0000
  1.4050 -0.0000  0.0000
  1.4100 -0.0000  0.0000
  1.4150 -0.0000  0.0000
  1.4200 -0.0000  0.0000
  1.4250 -0.0000  0.0000
  1.4300 -0.0000  0.0000
  1.4350 -0.0000  0.0000
  1.4400 -0.0000  0.0000
  1.4450 -0.0000  0.0000
  1.4500 -0.0000  0.0000
  1.4550 -0.0000  0.0000
  1.4600 -0.0000  0.0000
  1.4650 -0.0000  0.0000
  1.4700 -0.0000  0.0000
  1.4750 -0.0000  0.0000
  1.4800 -0.0000  0.0000
  1.4850 -0.0000  0.0000
  1.4900 -0.0000  0.0000
  1.4950 -0.0000  0.0000
  1.5000 -0.0000  0.0000
  1.5050 -0.0000  0.0000
  1.5100 -0.0000  0.0000
  1.5150 -0.0000  0.0000
  1.5200 -0.0000  0.0000
  1.5250 -0.0000  0.0000
  1.5300 -0.0000  0.0000
  1.5350 -0.0000  0.0000
  1.5400 -0.0000  0.0000
  1.5450 -0.0000  0.0000
  1.5500 -0.0000  0.0000
  1.5550 -0.0000  0.0000
  1.5600 -0.0000  0.0000
  1.5650 -0.0000  0.0000
  1.5700 -0.0000  0.0000
  1.5750 -0.0000  0.0000
  1.5800 -0.0000  0.0000
  1.5850 -0.0000  0.0000
  1.5900 -0.0000  0.0000
  1.5950 -0.0000  0.0000
  1.6000 -0.0000  0.0000
  1.6050 -0.0000  0.0000
  1.6100 -0.0000  0.0000
  1.6150 -0.0000  0.0000
  1.6200 -0.0000  0.0000
  1.6250 -0.0000  0.0000
  1.6300 -0.0000  0.0000
  1.6350 -0.0000  0.0000
  1.6400 -0.0000  0.0000
  1.6450 -0.0000  0.0000
  1.6500 -0.0000  0.0000
  1.6550 -0.0000  0.0000
  1.6600 -0.0000  0.0000
  1.6650 -0.0000  0.0000
  1.6700 -0.0000  0.0000
  1.6750 -0.0000  0.0000
  1.6800 -0.0000  0.0000
  1.6850 -0.0000  0.0000
  1.6900 -0.0000  0.0000
  1.6950 -0.0000  0.0000
  1.7000 -0.0000  0.0000
  1.7050 -0.0000  0.0000
  1.7100 -0.0000  0.0000
  1.7150 -0.0000  0.0000
  1.7200 -0.0000  0.0000
  1.7250 -0.0000  0.0000
  1.7300 -0.0000  0.0000
  1.7350 -0.0000  0.0000
  1.7400 -0.0000  0.0000
  1.7450 -0.0000  0.0000
  1.7500 -0.0000  0.0000
  1.7550 -0.0000  0.0000
  1.7600 -0.0000  0.0000
  1.7650 -0.0000  0.0000
  1.7700 -0.0000  0.0000
  1.7750 -0.0000  0.0000
  1.7800 -0.0000  0.0000
  1.7850 -0.0000  0.0000
  1.7900 -0.0000  0.0000
  1.7950 -0.0000  0.0000
  1.8000 -0.0000  0.0000
  1.8050 -0.0000  0.0000
  1.8100 -0.0000  0.0000
  1.8150 -0.0000  0.0000
  1.8200 -0.0000  0.0000
  1.8250 -0.0000  0.0000
  1.8300 -0.0000  0.0000
  1.8350 -0.0000  0.0000
  1.8400 -0.0000  0.0000
  1.8450 -0.0000  0.0000
  1.8500 -0.0000  0.0000
  1.8550 -0.0000  0.0000
  1.8600 -0.0000  0.0000
  1.8650 -0.0000  0.0000
  1.8700 -0.0000  0.0000
  1.8750 -0.0000  0.0000
  1.8800 -0.0000  0.0000
  1.8850 -0.0000  0.0000
  1.8900 -0.0000  0.0000
  1.8950 -0.0000  0.0000
  1.9000 -0.0000  0.0000
  1.9050 -0.0000  0.0000
  1.9100 -0.0000  0.0000
  1.9150 -0.0000  0.0000
  1.9200 -0.0000  0.0000
  1.9250 -0.0000  0.0000
  1.9300 -0.0000  0.0000
  1.9350 -0.0000  0.0000
  1.9400 -0.0000  0.0000
  1.9450 -0.0000  0.0000
  1.9500 -0.0000  0.0000
  1.9550 -0.0000  0.0000
  1.9600 -0.0000  0.0000
  1.9650 -0.0000  0.0000
  1.9700 -0.0000  0.0000
  1.9750 -0.0000  0.0000
  1.9800 -0.0000  0.0000
  1.9850 -0.0000  0.0000
  1.9900 -0.0000  0.0000
  1.9950 -0.0000  0.0000
  2.0000 -0.0000  0.0000
  2.0050 -0.0000  0.0000
  2.0100 -0.0000  0.0000
  2.0150 -0.0000  0.0000
  2.0200 -0.0000  0.0000
  2.0250 -0.0000  0.0000
  2.0300 -0.0000  0.0000
  2.0350 -0.0000  0.0000
  2.0400 -0.0000  0.0000
  2.0450 -0.0000  0.0000
  2.0500 -0.0000  0.0000
  2.0550 -0.0000  0.0000
  2.0600 -0.0000  0.0000
  2.0650 -0.0000  0.0000
  2.0700 -0.0000  0.0000
  2.0750 -0.0000  0.0000
  2.0800 -0.0000  0.0000
  2.0850 -0.0000  0.0000
  2.0900 -0.0000  0.0000
  2.0950 -0.0000  0.0000
  2.1000 -0.0000  0.0000
  2.1050 -0.0000  0.0000
  2.1100 -0.0000  0.0000
  2.1150 -0.0000  0.0000
  2.1200 -0.0000  0.0000
  2.1250 -0.0000  0.0000
  2.1300 -0.0000  0.0000
  2.1350 -0.0000  0.0000
  2.1400 -0.0000  0.0000
  2.1450 -0.0000  0.0000
  2.1500 -0.0000  0.0000
  2.1550 -0.0000  0.0000
  2.1600 -0.0000  0.0000
  2.1650 -0.0000  0.0000
  2.1700 -0.0000  0.0000
  2.1750 -0.0000  0.0000
  2.1800 -0.0000  0.0000
  2.1850 -0.0000  0.0000
  2.1900 -0.0000  0.0000
  2.1950 -0.0000  0.0000
  2.2000 -0.0000  0.0000
  2.2050 -0.0000  0.0000
  2.2100 -0.0000  0.0000
  2.2150 -0.0000  0.0000
  2.2200 -0.0000  0.0000
  2.2250 -0.0000  0.0000
  2.2300 -0.0000  0.0000
  2.2350 -0.0000  0.0000
  2.2400 -0.0000  0.0000
  2.2450 -0.0000  0.0000
  2.2500 -0.0000  0.0000
  2.2550 -0.0000  0.0000
  2.2600 -0.0000  0.0000
  2.2650 -0.0000  0.0000
  2.2700 -0.0000  0.0000
  2.2750 -0.0000  0.0000
  2.2800 -0.0000  0.0000
  2.2850 -0.0000  0.0000
  2.2900 -0.0000  0.0000
  2.2950 -0.0000  0.0000
  2.3000 -0.0000  0.0000
  2.3050 -0.0000  0.0000
  2.3100 -0.0000  0.0000
  2.3150 -0.0000  0.0000
  2.3200 -0.0000  0.0000
  2.3250 -0.0000  0.0000
  2.3300 -0.0000  0.0000
  2.3350 -0.0000  0.0000
  2.3400 -0.0000  0.0000
  2.3450 -0.0000  0.0000
  2.3500 -0.0000  0.0000
  2.3550 -0.0000  0.0000
  2.3600 -0.0000  0.0000
  2.3650 -0.0000  0.0000
  2.3700 -0.0000  0.0000
  2.3750 -0.0000  0.0000
  2.3800 -0.0000  0.0000
  2.3850 -0.0000  0.0000
  2.3900 -0.0000  0.0000
  2.3950 -0.0000  0.0000
  2.4000 -0.0000  0.0000
  2.4050 -0.0000  0.0000
  2.4100 -0.0000  0.0000
  2.4150 -0.0000  0.0000
  2.4200 -0.0000  0.0000
  2.4250 -0.0000  0.0000
  2.4300 -0.0000  0.0000
  2.4350 -0.0000  0.0000
  2.4400 -0.0000  0.0000
  2.4450 -0.0000  0.0000
  2.4500 -0.0000  0.0000
  2.4550 -0.0000  0.0000
  2.4600 -0.0000  0.0000
  2.4650 -0.0000  0.0000
  2.4700 -0.0000  0.0000
  2.4750 -0.0000  0.0000
  2.4800 -0.0000  0.0000
  2.4850 -0.0000  0.0000
  2.4900 -0.0000  0.0000
  2.4950 -0.0000  0.0000
  2.5000 -0.0000  0.0000
  2.5050 -0.0000  0.0000
  2.5100 -0.0000  0.0000
  2.5150 -0.0000  0.0000
  2.5200 -0.0000  0.0000
  2.5250 -0.0000  0.0000
  2.5300 -0.0000  0.0000
  2.5350 -0.0000  0.0000
  2.5400 -0.0000  0.0000
  2.5450 -0.0000  0.0000
  2.5500 -0.0000  0.0000
  2.5550 -0.0000  0.0000
  2.5600 -0.0000  0.0000
  2.5650 -0.0000  0.0000
  2.5700 -0.0000  0.0000
  2.5750 -0.0000  0.0000
  2.5800 -0.0000  0.0000
  2.5850 -0.0000  0.0000
  2.5900 -0.0000  0.0000
  2.5950 -0.0000  0.0000
  2.6000 -0.0000  0.0000
  2.6050 -0.0000  0.0000
  2.6100 -0.0000  0.0000
  2.6150 -0.0000  0.0000
  2.6200 -0.0000  0.0000
  2.6250 -0.0000  0.0000
  2.6300 -0.0000  0.0000
  2.6350 -0.0000  0.0000
  2.6400 -0.0000  0.0000
  2.6450 -0.0000  0.0000
  2.6500 -0.0000  0.0000
  2.6550 -0.0000  0.0000
  2.6600 -0.0000  0.0000
  2.6650 -0.0000  0.0000
  2.6700 -0.0000  0.0000
  2.6750 -0.0000  0.0000
  2.6800 -0.0000  0.0000
  2.6850 -0.0000  0.0000
  2.6900 -0.0000  0.0000
  2.6950 -0.0000  0.0000
  2.7000 -0.0000  0.0000
  2.7050 -0.0000  0.0000
  2.7100 -0.0000  0.0000
  2.7150 -0.0000  0.0000
  2.7200 -0.0000  0.0000
  2.7250 -0.0000  0.0000
  2.7300 -0.0000  0.0000
  2.7350 -0.0000  0.0000
  2.7400 -0.0000  0.0000
  2.7450 -0.0000  0.0000
  2.7500 -0.0000  0.0000
  2.7550 -0.0000  0.0000
  2.7600 -0.0000  0.0000
  2.7650 -0.0000  0.0000
  2.7700 -0.0000  0.0000
  2.7750 -0.0000  0.0000
  2.7800 -0.0000  0.0000
  2.7850 -0.0000  0.0000
  2.7900 -0.0000  0.0000
  2.7950 -0.0000  0.0000
  2.8000 -0.0000  0.0000
  2.8050 -0.0000  0.0000
  2.8100 -0.0000  0.0000
  2.8150 -0.0000  0.0000
  2.8200 -0.0000  0.0000
  2.8250 -0.0000  0.0000
  2.8300 -0.0000  0.0000
  2.8350 -0.0000  0.0000
  2.8400 -0.0000  0.0000
  2.8450 -0.0000  0.0000
  2.8500 -0.0000  0.0000
  2.8550 -0.0000  0.0000
  2.8600 -0.0000  0.0000
  2.8650 -0.0000  0.0000
  2.8700 -0.0000  0.0000
  2.8750 -0.0000  0.0000
  2.8800 -0.0000  0.0000
  2.8850 -0.0000  0.0000
  2.8900 -0.0000  0.0000
  2.8950 -0.0000  0.0000
  2.9000 -0.0000  0.0000
  2.9050 -0.0000  0.0000
  2.9100 -0.0000  0.0000
  2.9150 -0.0000  0.0000
  2.9200 -0.0000  0.0000
  2.9250 -0.0000  0.0000
  2.9300 -0.0000  0.0000
  2.9350 -0.0000  0.0000
  2.9400 -0.0000  0.0000
  2.9450 -0.0000  0.0000
  2.9500 -0.0000  0.0000
  2.9550 -0.0000  0.0000
  2.9600 -0.0000  0.0000
  2.9650 -0.0000  0.0000
  2.9700 -0.0000  0.0000
  2.9750 -0.0000  0.0000
  2.9800 -0.0000  0.0000
  2.9850 -0.0000  0.0000
  2.9900 -0.0000  0.0000
  2.9950 -0.0000  0.0000
  3.0000 -0.0000  0.0000
  3.0050 -0.0000  0.0000
  3.0100 -0.0000  0.0000
  3.0150 -0.0000  0.0000
  3.0200 -0.0000  0.0000
  3.0250 -0.0000  0.0000
  3.0300 -0.0000  0.0000
  3.0350 -0.0000  0.0000
  3.0400 -0.0000  0.0000
  3.0450 -0.0000  0.0000
  3.0500 -0.0000  0.0000
  3.0550 -0.0000  0.0000
  3.0600 -0.0000  0.0000
  3.0650 -0.0000  0.0000
  3.0700 -0.0000  0.0000
  3.0750 -0.0000  0.0000
  3.0800 -0.0000  0.0000
  3.0850 -0.0000  0.0000
  3.0900 -0.0000  0.0000
  3.0950 -0.0000  0.0000
  3.1000 -0.0000  0.0000
  3.1050 -0.0000  0.0000
  3.1100 -0.0000  0.0000
  3.1150 -0.0000  0.0000
  3.1200 -0.0000  0.0000
  3.1250 -0.0000  0.0000
  3.1300 -0.0000  0.0000
  3.1350 -0.0000  0.0000
  3.1400 -0.0000  0.0000
  3.1450 -0.0000  0.0000
  3.1500 -0.0000  0.0000
  3.1550 -0.0000  0.0000
  3.1600 -0.0000  0.0000
  3.1650 -0.0000  0.0000
  3.1700 -0.0000  0.0000
  3.1750 -0.0000  0.0000
  3.1800 -0.0000  0.0000
  3.1850 -0.0000  0.0000
  3.1900 -0.0000  0.0000
  3.1950 -0.0000  0.0000
  3.2000 -0.0000  0.0000
  3.2050 -0.0000  0.0000
  3.2100 -0.0000  0.0000
  3.2150 -0.0000  0.0000
  3.2200 -0.0000  0.0000
  3.2250 -0.0000  0.0000
  3.2300 -0.0000  0.0000
  3.2350 -0.0000  0.0000
  3.2400 -0.0000  0.0000
  3.2450 -0.0000  0.0000
  3.2500 -0.0000  0.0000
  3.2550 -0.0000  0.0000
  3.2600 -0.0000  0.0000
  3.2650 -0.0000  0.0000
  3.2700 -0.0000  0.0000
  3.2750 -0.0000  0.0000
  3.2800 -0.0000  0.0000
  3.2850 -0.0000  0.0000
  3.2900 -0.0000  0.0000
  3.2950 -0.0000  0.0000
  3.3000 -0.0000  0.0000
  3.3050 -0.0000  0.0000
  3.3100 -0.0000  0.0000
  3.3150 -0.0000  0.0000
  3.3200 -0.0000  0.0000
  3.3250 -0.0000  0.0000
  3.3300 -0.0000  0.0000
  3.3350 -0.0000  0.0000
  3.3400 -0.0000  0.0000
  3.3450 -0.0000  0.0000
  3.3500 -0.0000  0.0000
  3.3550 -0.0000  0.0000
  3.3600 -0.0000  0.0000
  3.3650 -0.0000  0.0000
  3.3700 -0.0000  0.0000
  3.3750 -0.0000  0.0000
  3.3800 -0.0000  0.0000
  3.3850 -0.0000  0.0000
  3.3900 -0.0000  0.0000
  3.3950 -0.0000  0.0000
  3.4000 -0.0000  0.0000
  3.4050 -0.0000  0.0000
  3.4100 -0.0000  0.0000
  3.4150 -0.0000  0.0000
  3.4200 -0.0000  0.0000
  3.4250 -0.0000  0.0000
  3.4300 -0.0000  0.0000
  3.4350 -0.0000  0.0000
  3.4400 -0.0000  0.0000
  3.4450 -0.0000  0.0000
  3.4500 -0.0000  0.0000
  3.4550 -0.0000  0.0000
  3.4600 -0.0000  0.0000
  3.4650 -0.0000  0.0000
  3.4700 -0.0000  0.0000
  3.4750 -0.0000  0.0000
  3.4800 -0.0000  0.0000
  3.4850 -0.0000  0.0000
  3.4900 -0.0000  0.0000
  3.4950 -0.0000  0.0000
  3.5000 -0.0000  0.0000
  3.5050 -0.0000  0.0000
  3.5100 -0.0000  0.0000
  3.5150 -0.0000  0.0000
  3.5200 -0.0000  0.0000
  3.5250 -0.0000  0.0000
  3.5300 -0.0000  0.0000
  3.5350 -0.0000  0.0000
  3.5400 -0.0000  0.0000
  3.5450 -0.0000  0.0000
  3.5500 -0.0000  0.0000
  3.5550 -0.0000  0.0000
  3.5600 -0.0000  0.0000
  3.5650 -0.0000  0.0000
  3.5700 -0.0000  0.0000
  3.5750 -0.0000  0.0000
  3.5800 -0.0000  0.0000
  3.5850 -0.0000  0.0000
  3.5900 -0.0000  0.0000
  3.5950 -0.0000  0.0000
  3.6000 -0.0000  0.0000
  3.6050 -0.0000  0.0000
  3.6100 -0.0000  0.0000
  3.6150 -0.0000  0.0000
  3.6200 -0.0000  0.0000
  3.6250 -0.0000  0.0000
  3.6300 -0.0000  0.0000
  3.6350 -0.0000  0.0000
  3.6400 -0.0000  0.0000
  3.6450 -0.0000  0.0000
  3.6500 -0.0000  0.0000
  3.6550 -0.0000  0.0000
  3.6600 -0.0000  0.0000
  3.6650 -0.0000  0.0000
  3.6700 -0.0000  0.0000
  3.6750 -0.0000  0.0000
  3.6800 -0.0000  0.0000
  3.6850 -0.0000  0.0000
  3.6900 -0.0000  0.0000
  3.6950 -0.0000  0.0000
  3.7000 -0.0000  0.0000
  3.7050 -0.0000  0.0000
  3.7100 -0.0000  0.0000
  3.7150 -0.0000  0.0000
  3.7200 -0.0000  0.0000
  3.7250 -0.0000  0.0000
  3.7300 -0.0000  0.0000
  3.7350 -0.0000  0.0000
  3.7400 -0.0000  0.0000
  3.7450 -0.0000  0.0000
  3.7500 -0.0000  0.0000
  3.7550 -0.0000  0.0000
  3.7600 -0.0000  0.0000
  3.7650 -0.0000  0.0000
  3.7700 -0.0000  0.0000
  3.7750 -0.0000  0.0000
  3.7800 -0.0000  0.0000
  3.7850 -0.0000  0.0000
  3.7900 -0.0000  0.0000
  3.7950 -0.0000  0.0000
  3.8000 -0.0000  0.0000
  3.8050 -0.0000  0.0000
  3.8100 -0.0000  0.0000
  3.8150 -0.0000  0.0000
  3.8200 -0.0000  0.0000
  3.8250 -0.0000  0.0000
  3.8300 -0.0000  0.0000
  3.8350 -0.0000  0.0000
  3.8400 -0.0000  0.0000
  3.8450 -0.0000  0.0000
  3.8500 -0.0000  0.0000
  3.8550 -0.0000  0.0000
  3.8600 -0.0000  0.0000
  3.8650 -0.0000  0.0000
  3.8700 -0.0000  0.0000
  3.8750 -0.0000  0.0000
  3.8800 -0.0000  0.0000
  3.8850 -0.0000  0.0000
  3.8900 -0.0000  0.0000
  3.8950 -0.0000  0.0000
  3.9000 -0.0000  0.0000
  3.9050 -0.0000  0.0000
  3.9100 -0.0000  0.0000
  3.9150 -0.0000  0.0000
  3.9200 -0.0000  0.0000
  3.9250 -0.0000  0.0000
  3.9300 -0.0000  0.0000
  3.9350 -0.0000  0.0000
  3.9400 -0.0000  0.0000
  3.9450 -0.0000  0.0000
  3.9500 -0.0000  0.0000
  3.9550 -0.0000  0.0000
  3.9600 -0.0000  0.0000
  3.9650 -0.0000  0.0000
  3.9700 -0.0000  0.0000
  3.9750 -0.0000  0.0000
  3.9800 -0.0000  0.0000
  3.9850 -0.0000  0.0000
  3.9900 -0.0000  0.0000
  3.9950 -0.0000  0.0000
  4.0000 -0.0000  0.0000
  4.0050 -0.0000  0.0000
  4.0100 -0.0000  0.0000
  4.0150 -0.0000  0.0000
  4.0200 -0.0000  0.0000
  4.0250 -0.0000  0.0000
  4.0300 -0.0000  0.0000
  4.0350 -0.0000  0.0000
  4.0400 -0.0000  0.0000
  4.0450 -0.0000  0.0000
  4.0500 -0.0000  0.0000
  4.0550 -0.0000  0.0000
  4.0600 -0.0000  0.0000
  4.0650 -0.0000  0.0000
  4.0700 -0.0000  0.0000
  4.0750 -0.0000  0.0000
  4.0800 -0.0000  0.0000
  4.0850 -0.0000  0.0000
  4.0900 -0.0000  0.0000
  4.0950 -0.0000  0.0000
  4.1000 -0.0000  0.0000
  4.1050 -0.0000  0.0000
  4.1100 -0.0000  0.0000
  4.1150 -0.0000  0.0000
  4.1200 -0.0000  0.0000
  4.1250 -0.0000  0.0000
  4.1300 -0.0000  0.0000
  4.1350 -0.0000  0.0000
  4.1400 -0.0000  0.0000
  4.1450 -0.0000  0.0000
  4.1500 -0.0000  0.0000
  4.1550 -0.0000  0.0000
  4.1600 -0.0000  0.0000
  4.1650 -0.0000  0.0000
  4.1700 -0.0000  0.0000
  4.1750 -0.0000  0.0000
  4.1800 -0.0000  0.0000
  4.1850 -0.0000  0.0000
  4.1900 -0.0000  0.0000
  4.1950 -0.0000  0.0000
  4.2000 -0.0000  0.0000
  4.2050 -0.0000  0.0000
  4.2100 -0.0000  0.0000
  4.2150 -0.0000  0.0000
  4.2200 -0.0000  0.0000
  4.2250 -0.0000  0.0000
  4.2300 -0.0000  0.0000
  4.2350 -0.0000  0.0000
  4.2400 -0.0000  0.0000
  4.2450 -0.0000  0.0000
  4.2500 -0.0000  0.0000
  4.2550 -0.0000  0.0000
  4.2600 -0.0000  0.0000
  4.2650 -0.0000  0.0000
  4.2700 -0.0000  0.0000
  4.2750 -0.0000  0.0000
  4.2800 -0.0000  0.0000
  4.2850 -0.0000  0.0000
  4.2900 -0.0000  0.0000
  4.2950 -0.0000  0.0000
  4.3000 -0.0000  0.0000
  4.3050 -0.0000  0.0000
  4.3100 -0.0000  0.0000
  4.3150 -0.0000  0.0000
  4.3200 -0.0000  0.0000
  4.3250 -0.0000  0.0000
  4.3300 -0.0000  0.0000
  4.3350 -0.0000  0.0000
  4.3400 -0.0000  0.0000
  4.3450 -0.0000  0.0000
  4.3500 -0.0000  0.0000
  4.3550 -0.0000  0.0000
  4.3600 -0.0000  0.0000
  4.3650 -0.0000  0.0000
  4.3700 -0.0000  0.0000
  4.3750 -0.0000  0.0000
  4.3800 -0.0000  0.0000
  4.3850 -0.0000  0.0000
  4.3900 -0.0000  0.0000
  4.3950 -0.0000  0.0000
  4.4000 -0.0000  0.0000
  4.4050 -0.0000  0.0000
  4.4100 -0.0000  0.0000
  4.4150 -0.0000  0.0000
  4.4200 -0.0000  0.0000
  4.4250 -0.0000  0.0000
  4.4300 -0.0000  0.0000
  4.4350 -0.0000  0.0000
  4.4400 -0.0000  0.0000
  4.4450 -0.0000  0.0000
  4.4500 -0.0000  0.0000
  4.4550 -0.0000  0.0000
  4.4600 -0.0000  0.0000
  4.4650 -0.0000  0.0000
  4.4700 -0.0000  0.0000
  4.4750 -0.0000  0.0000
  4.4800 -0.0000  0.0000
  4.4850 -0.0000  0.0000
  4.4900 -0.0000  0.0000
  4.4950 -0.0000  0.0000
  4.5000 -0.0000  0.0000
  4.5050 -0.0000  0.0000
  4.5100 -0.0000  0.0000
  4.5150 -0.0000  0.0000
  4.5200 -0.0000  0.0000
  4.5250 -0.0000  0.0000
  4.5300 -0.0000  0.0000
  4.5350 -0.0000  0.0000
  4.5400 -0.0000  0.0000
  4.5450 -0.0000  0.0000
  4.5500 -0.0000  0.0000
  4.5550 -0.0000  0.0000
  4.5600 -0.0000  0.0000
  4.5650 -0.0000  0.0000
  4.5700 -0.0000  0.0000
  4.5750 -0.0000  0.0000
  4.5800 -0.0000  0.0000
  4.5850 -0.0000  0.0000
  4.5900 -0.0000  0.0000
  4.5950 -0.0000  0.0000
  4.6000 -0.0000  0.0000
  4.6050 -0.0000  0.0000
  4.6100 -0.0000  0.0000
  4.6150 -0.0000  0.0000
  4.6200 -0.0000  0.0000
  4.6250 -0.0000  0.0000
  4.6300 -0.0000  0.0000
  4.6350 -0.0000  0.0000
  4.6400 -0.0000  0.0000
  4.6450 -0.0000  0.0000
  4.6500 -0.0000  0.0000
  4.6550 -0.0000  0.0000
  4.6600 -0.0000  0.0000
  4.6650 -0.0000  0.0000
  4.6700 -0.0000  0.0000
  4.6750 -0.0000  0.0000
  4.6800 -0.0000  0.0000
  4.6850 -0.0000  0.0000
  4.6900 -0.0000  0.0000
  4.6950 -0.0000  0.0000
  4.7000 -0.0000  0.0000
  4.7050 -0.0000  0.0000
  4.7100 -0.0000  0.0000
  4.7150 -0.0000  0.0000
  4.7200 -0.0000  0.0000
  4.7250 -0.0000  0.0000
  4.7300 -0.0000  0.0000
  4.7350 -0.0000  0.0000
  4.7400 -0.0000  0.0000
  4.7450 -0.0000  0.0000
  4.7500 -0.0000  0.0000
  4.7550 -0.0000  0.0000
  4.7600 -0.0000  0.0000
  4.7650 -0.0000  0.0000
  4.7700 -0.0000  0.0000
  4.7750 -0.0000  0.0000
  4.7800 -0.0000  0.0000
  4.7850 -0.0000  0.0000
  4.7900 -0.0000  0.0000
  4.7950 -0.0000  0.0000
  4.8000 -0.0000  0.0000
  4.8050 -0.0000  0.0000
  4.8100 -0.0000  0.0000
  4.8150 -0.0000  0.0000
  4.8200 -0.0000  0.0000
  4.8250 -0.0000  0.0000
  4.8300 -0.0000  0.0000
  4.8350 -0.0000  0.0000
  4.8400 -0.0000  0.0000
  4.8450 -0.0000  0.0000
  4.8500 -0.0000  0.0000
  4.8550 -0.0000  0.0000
  4.8600 -0.0000  0.0000
  4.8650 -0.0000  0.0000
  4.8700 -0.0000  0.0000
  4.8750 -0.0000  0.0000
  4.8800 -0.0000  0.0000
  4.8850 -0.0000  0.0000
  4.8900 -0.0000  0.0000
  4.8950 -0.0000  0.0000
  4.9000 -0.0000  0.0000
  4.9050 -0.0000  0.0000
  4.9100 -0.0000  0.0000
  4.9150 -0.0000  0.0000
  4.9200 -0.0000  0.0000
  4.9250 -0.0000  0.0000
  4.9300 -0.0000  0.0000
  4.9350 -0.0000  0.0000
  4.9400 -0.0000  0.0000
  4.9450 -0.0000  0.0000
  4.9500 -0.0000  0.0000
  4.9550 -0.0000  0.0000
  4.9600 -0.0000  0.0000
  4.9650 -0.0000  0.0000
  4.9700 -0.0000  0.0000
  4.9750 -0.0000  0.0000
  4.9800 -0.0000  0.0000
  4.9850 -0.0000  0.0000
  4.9900 -0.0000  0.0000
  4.9950 -0.0000  0.0000
  5.0000 -0.0000  0.0000


==> figures/sim2_x2.dat <==
t2 x21 x22
  0.0000  1.0000  0.0000
  0.0050  1.0000  0.0000
  0.0100  1.0000  0.0000
  0.0150  1.0000  0.0000
  0.0200  1.0000  0.0000
  0.0250  1.0000  0.0000
  0.0300  1.0000  0.0000
  0.0350  1.0000  0.0000
  0.0400  0.9964 -1.4725
  0.0450  0.9964 -1.4725
  0.0500  0.9964 -1.4725
  0.0550  0.9964 -1.4725
  0.0600  0.9325 -4.2640
  0.0650  0.9325 -4.2640
  0.0700  0.9325 -4.2640
  0.0750  0.9325 -4.2640
  0.0800  0.8391 -4.9191
  0.0850  0.8391 -4.9191
  0.0900  0.8391 -4.9191
  0.0950  0.8391 -4.9191
  0.1000  0.7392 -4.9999
  0.1050  0.7392 -4.9999
  0.1100  0.7392 -4.9999
  0.1150  0.7392 -4.9999
  0.1200  0.7392 -4.9999
  0.1250  0.6425 -4.6003
  0.1300  0.6425 -4.6003
  0.1350  0.6425 -4.6003
  0.1400  0.5526 -4.4262
  0.1450  0.5526 -4.4262
  0.1500  0.5526 -4.4262
  0.1550  0.5526 -4.4262
  0.1600  0.4689 -3.7695
  0.1650  0.4689 -3.7695
  0.1700  0.4689 -3.7695
  0.1750  0.4689 -3.7695
  0.1800  0.4015 -2.8928
  0.1850  0.4015 -2.8928
  0.1900  0.4015 -2.8928
  0.1950  0.4015 -2.8928
  0.2000  0.3486 -2.4022
  0.2050  0.3486 -2.4022
  0.2100  0.3486 -2.4022
  0.2150  0.3486 -2.4022
  0.2200  0.3043 -2.0190
  0.2250  0.3043 -2.0190
  0.2300  0.3043 -2.0190
  0.2350  0.3043 -2.0190
  0.2400  0.2662 -1.8037
  0.2450  0.2662 -1.8037
  0.2500  0.2662 -1.8037
  0.2550  0.2662 -1.8037
  0.2600  0.2325 -1.6160
  0.2650  0.2325 -1.6160
  0.2700  0.2325 -1.6160
  0.2750  0.2325 -1.6160
  0.2800  0.2017 -1.3427
  0.2850  0.2017 -1.3427
  0.2900  0.2017 -1.3427
  0.2950  0.2017 -1.3427
  0.3000  0.1777 -1.1095
  0.3050  0.1777 -1.1095
  0.3100  0.1777 -1.1095
  0.3150  0.1777 -1.1095
  0.3200  0.1562 -1.0548
  0.3250  0.1562 -1.0548
  0.3300  0.1562 -1.0548
  0.3350  0.1562 -1.0548
  0.3400  0.1355 -0.9858
  0.3450  0.1355 -0.9858
  0.3500  0.1355 -0.9858
  0.3550  0.1355 -0.9858
  0.3600  0.1355 -0.9858
  0.3650  0.1165 -0.9249
  0.3700  0.1165 -0.9249
  0.3750  0.1165 -0.9249
  0.3800  0.1165 -0.9249
  0.3850  0.0999 -0.7197
  0.3900  0.0999 -0.7197
  0.3950  0.0999 -0.7197
  0.4000  0.0999 -0.7197
  0.4050  0.0875 -0.5589
  0.4100  0.0875 -0.5589
  0.4150  0.0875 -0.5589
  0.4200  0.0875 -0.5589
  0.4250  0.0768 -0.4965
  0.4300  0.0768 -0.4965
  0.4350  0.0768 -0.4965
  0.4400  0.0768 -0.4965
  0.4450  0.0678 -0.4190
  0.4500  0.0678 -0.4190
  0.4550  0.0678 -0.4190
  0.4600  0.0678 -0.4190
  0.4650  0.0597 -0.4008
  0.4700  0.0597 -0.4008
  0.4750  0.0597 -0.4008
  0.4800  0.0597 -0.4008
  0.4850  0.0519 -0.3646
  0.4900  0.0519 -0.3646
  0.4950  0.0519 -0.3646
  0.5000  0.0519 -0.3646
  0.5050  0.0452 -0.3065
  0.5100  0.0452 -0.3065
  0.5150  0.0452 -0.3065
  0.5200  0.0452 -0.3065
  0.5250  0.0397 -0.2394
  0.5300  0.0397 -0.2394
  0.5350  0.0397 -0.2394
  0.5400  0.0397 -0.2394
  0.5450  0.0353 -0.2112
  0.5500  0.0353 -0.2112
  0.5550  0.0353 -0.2112
  0.5600  0.0353 -0.2112
  0.5650  0.0311 -0.2046
  0.5700  0.0311 -0.2046
  0.5750  0.0311 -0.2046
  0.5800  0.0311 -0.2046
  0.5850  0.0271 -0.1916
  0.5900  0.0271 -0.1916
  0.5950  0.0271 -0.1916
  0.6000  0.0271 -0.1916
  0.6050  0.0235 -0.1693
  0.6100  0.0235 -0.1693
  0.6150  0.0235 -0.1693
  0.6200  0.0235 -0.1693
  0.6250  0.0202 -0.1627
  0.6300  0.0202 -0.1627
  0.6350  0.0202 -0.1627
  0.6400  0.0202 -0.1627
  0.6450  0.0171 -0.1468
  0.6500  0.0171 -0.1468
  0.6550  0.0171 -0.1468
  0.6600  0.0171 -0.1468
  0.6650  0.0145 -0.1165
  0.6700  0.0145 -0.1165
  0.6750  0.0145 -0.1165
  0.6800  0.0145 -0.1165
  0.6850  0.0124 -0.0906
  0.6900  0.0124 -0.0906
  0.6950  0.0124 -0.0906
  0.7000  0.0124 -0.0906
  0.7050  0.0108 -0.0710
  0.7100  0.0108 -0.0710
  0.7150  0.0108 -0.0710
  0.7200  0.0108 -0.0710
  0.7250  0.0094 -0.0648
  0.7300  0.0094 -0.0648
  0.7350  0.0094 -0.0648
  0.7400  0.0094 -0.0648
  0.7450  0.0083 -0.0515
  0.7500  0.0083 -0.0515
  0.7550  0.0083 -0.0515
  0.7600  0.0083 -0.0515
  0.7650  0.0074 -0.0444
  0.7700  0.0074 -0.0444
  0.7750  0.0074 -0.0444
  0.7800  0.0074 -0.0444
  0.7850  0.0065 -0.0427
  0.7900  0.0065 -0.0427
  0.7950  0.0065 -0.0427
  0.8000  0.0065 -0.0427
  0.8050  0.0056 -0.0389
  0.8100  0.0056 -0.0389
  0.8150  0.0056 -0.0389
  0.8200  0.0056 -0.0389
  0.8250  0.0049 -0.0347
  0.8300  0.0049 -0.0347
  0.8350  0.0049 -0.0347
  0.8400  0.0049 -0.0347
  0.8450  0.0042 -0.0322
  0.8500  0.0042 -0.0322
  0.8550  0.0042 -0.0322
  0.8600  0.0042 -0.0322
  0.8650  0.0036 -0.0275
  0.8700  0.0036 -0.0275
  0.8750  0.0036 -0.0275
  0.8800  0.0036 -0.0275
  0.8850  0.0031 -0.0218
  0.8900  0.0031 -0.0218
  0.8950  0.0031 -0.0218
  0.9000  0.0031 -0.0218
  0.9050  0.0027 -0.0194
  0.9100  0.0027 -0.0194
  0.9150  0.0027 -0.0194
  0.9200  0.0027 -0.0194
  0.9250  0.0024 -0.0189
  0.9300  0.0024 -0.0189
  0.9350  0.0024 -0.0189
  0.9400  0.0024 -0.0189
  0.9450  0.0020 -0.0136
  0.9500  0.0020 -0.0136
  0.9550  0.0020 -0.0136
  0.9600  0.0020 -0.0136
  0.9650  0.0018 -0.0111
  0.9700  0.0018 -0.0111
  0.9750  0.0018 -0.0111
  0.9800  0.0018 -0.0111
  0.9850  0.0016 -0.0105
  0.9900  0.0016 -0.0105
  0.9950  0.0016 -0.0105
  1.0000  0.0016 -0.0105
  1.0050  0.0014 -0.0095
  1.0100  0.0014 -0.0095
  1.0150  0.0014 -0.0095
  1.0200  0.0014 -0.0095
  1.0250  0.0012 -0.0073
  1.0300  0.0012 -0.0073
  1.0350  0.0012 -0.0073
  1.0400  0.0012 -0.0073
  1.0450  0.0011 -0.0064
  1.0500  0.0011 -0.0064
  1.0550  0.0011 -0.0064
  1.0600  0.0011 -0.0064
  1.0650  0.0010 -0.0062
  1.0700  0.0010 -0.0062
  1.0750  0.0010 -0.0062
  1.0800  0.0010 -0.0062
  1.0850  0.0008 -0.0052
  1.0900  0.0008 -0.0052
  1.0950  0.0008 -0.0052
  1.1000  0.0008 -0.0052
  1.1050  0.0007 -0.0050
  1.1100  0.0007 -0.0050
  1.1150  0.0007 -0.0050
  1.1200  0.0007 -0.0050
  1.1250  0.0006 -0.0046
  1.1300  0.0006 -0.0046
  1.1350  0.0006 -0.0046
  1.1400  0.0006 -0.0046
  1.1450  0.0006 -0.0043
  1.1500  0.0006 -0.0043
  1.1550  0.0006 -0.0043
  1.1600  0.0006 -0.0043
  1.1650  0.0005 -0.0035
  1.1700  0.0005 -0.0035
  1.1750  0.0005 -0.0035
  1.1800  0.0005 -0.0035
  1.1850  0.0004 -0.0028
  1.1900  0.0004 -0.0028
  1.1950  0.0004 -0.0028
  1.2000  0.0004 -0.0028
  1.2050  0.0004 -0.0025
  1.2100  0.0004 -0.0025
  1.2150  0.0004 -0.0025
  1.2200  0.0004 -0.0025
  1.2250  0.0003 -0.0022
  1.2300  0.0003 -0.0022
  1.2350  0.0003 -0.0022
  1.2400  0.0003 -0.0022
  1.2450  0.0003 -0.0021
  1.2500  0.0003 -0.0021
  1.2550  0.0003 -0.0021
  1.2600  0.0003 -0.0021
  1.2650  0.0002 -0.0016
  1.2700  0.0002 -0.0016
  1.2750  0.0002 -0.0016
  1.2800  0.0002 -0.0016
  1.2850  0.0002 -0.0013
  1.2900  0.0002 -0.0013
  1.2950  0.0002 -0.0013
  1.3000  0.0002 -0.0013
  1.3050  0.0002 -0.0011
  1.3100  0.0002 -0.0011
  1.3150  0.0002 -0.0011
  1.3200  0.0002 -0.0011
  1.3250  0.0002 -0.0011
  1.3300  0.0002 -0.0011
  1.3350  0.0002 -0.0011
  1.3400  0.0002 -0.0011
  1.3450  0.0001 -0.0010
  1.3500  0.0001 -0.0010
  1.3550  0.0001 -0.0010
  1.3600  0.0001 -0.0010
  1.3650  0.0001 -0.0009
  1.3700  0.0001 -0.0009
  1.3750  0.0001 -0.0009
  1.3800  0.0001 -0.0009
  1.3850  0.0001 -0.0007
  1.3900  0.0001 -0.0007
  1.3950  0.0001 -0.0007
  1.4000  0.0001 -0.0007
  1.4050  0.0001 -0.0006
  1.4100  0.0001 -0.0006
  1.4150  0.0001 -0.0006
  1.4200  0.0001 -0.0006
  1.4250  0.0001 -0.0005
  1.4300  0.0001 -0.0005
  1.4350  0.0001 -0.0005
  1.4400  0.0001 -0.0005
  1.4450  0.0001 -0.0005
  1.4500  0.0001 -0.0005
  1.4550  0.0001 -0.0005
  1.4600  0.0001 -0.0005
  1.4650  0.0001 -0.0004
  1.4700  0.0001 -0.0004
  1.4750  0.0001 -0.0004
  1.4800  0.0001 -0.0004
  1.4850  0.0001 -0.0004
  1.4900  0.0001 -0.0004
  1.4950  0.0001 -0.0004
  1.5000  0.0001 -0.0004
  1.5050  0.0000 -0.0003
  1.5100  0.0000 -0.0003
  1.5150  0.0000 -0.0003
  1.5200  0.0000 -0.0003
  1.5250  0.0000 -0.0003
  1.5300  0.0000 -0.0003
  1.5350  0.0000 -0.0003
  1.5400  0.0000 -0.0003
  1.5450  0.0000 -0.0003
  1.5500  0.0000 -0.0003
  1.5550  0.0000 -0.0003
  1.5600  0.0000 -0.0003
  1.5650  0.0000 -0.0002
  1.5700  0.0000 -0.0002
  1.5750  0.0000 -0.0002
  1.5800  0.0000 -0.0002
  1.5850  0.0000 -0.0002
  1.5900  0.0000 -0.0002
  1.5950  0.0000 -0.0002
  1.6000  0.0000 -0.0002
  1.6050  0.0000 -0.0002
  1.6100  0.0000 -0.0002
  1.6150  0.0000 -0.0002
  1.6200  0.0000 -0.0002
  1.6250  0.0000 -0.0001
  1.6300  0.0000 -0.0001
  1.6350  0.0000 -0.0001
  1.6400  0.0000 -0.0001
  1.6450  0.0000 -0.0001
  1.6500  0.0000 -0.0001
  1.6550  0.0000 -0.0001
  1.6600  0.0000 -0.0001
  1.6650  0.0000 -0.0001
  1.6700  0.0000 -0.0001
  1.6750  0.0000 -0.0001
  1.6800  0.0000 -0.0001
  1.6850  0.0000 -0.0001
  1.6900  0.0000 -0.0001
  1.6950  0.0000 -0.0001
  1.7000  0.0000 -0.0001
  1.7050  0.0000 -0.0001
  1.7100  0.0000 -0.0001
  1.7150  0.0000 -0.0001
  1.7200  0.0000 -0.0001
  1.7250  0.0000 -0.0001
  1.7300  0.0000 -0.0001
  1.7350  0.0000 -0.0001
  1.7400  0.0000 -0.0001
  1.7450  0.0000 -0.0001
  1.7500  0.0000 -0.0001
  1.7550  0.0000 -0.0001
  1.7600  0.0000 -0.0001
  1.7650  0.0000 -0.0001
  1.7700  0.0000 -0.0001
  1.7750  0.0000 -0.0001
  1.7800  0.0000 -0.0001
  1.7850  0.0000 -0.0000
  1.7900  0.0000 -0.0000
  1.7950  0.0000 -0.0000
  1.8000  0.0000 -0.0000
  1.8050  0.0000 -0.0000
  1.8100  0.0000 -0.0000
  1.8150  0.0000 -0.0000
  1.8200  0.0000 -0.0000
  1.8250  0.0000 -0.0000
  1.8300  0.0000 -0.0000
  1.8350  0.0000 -0.0000
  1.8400  0.0000 -0.0000
  1.8450  0.0000 -0.0000
  1.8500  0.0000 -0.0000
  1.8550  0.0000 -0.0000
  1.8600  0.0000 -0.0000
  1.8650  0.0000 -0.0000
  1.8700  0.0000 -0.0000
  1.8750  0.0000 -0.0000
  1.8800  0.0000 -0.0000
  1.8850  0.0000 -0.0000
  1.8900  0.0000 -0.0000
  1.8950  0.0000 -0.0000
  1.9000  0.0000 -0.0000
  1.9050  0.0000 -0.0000
  1.9100  0.0000 -0.0000
  1.9150  0.0000 -0.0000
  1.9200  0.0000 -0.0000
  1.9250  0.0000 -0.0000
  1.9300  0.0000 -0.0000
  1.9350  0.0000 -0.0000
  1.9400  0.0000 -0.0000
  1.9450  0.0000 -0.0000
  1.9500  0.0000 -0.0000
  1.9550  0.0000 -0.0000
  1.9600  0.0000 -0.0000
  1.9650  0.0000 -0.0000
  1.9700  0.0000 -0.0000
  1.9750  0.0000 -0.0000
  1.9800  0.0000 -0.0000
  1.9850  0.0000 -0.0000
  1.9900  0.0000 -0.0000
  1.9950  0.0000 -0.0000
  2.0000  0.0000 -0.0000
  2.0050  0.0000 -0.0000
  2.0100  0.0000 -0.0000
  2.0150  0.0000 -0.0000
  2.0200  0.0000 -0.0000
  2.0250  0.0000 -0.0000
  2.0300  0.0000 -0.0000
  2.0350  0.0000 -0.0000
  2.0400  0.0000 -0.0000
  2.0450  0.0000 -0.0000
  2.0500  0.0000 -0.0000
  2.0550  0.0000 -0.0000
  2.0600  0.0000 -0.0000
  2.0650  0.0000 -0.0000
  2.0700  0.0000 -0.0000
  2.0750  0.0000 -0.0000
  2.0800  0.0000 -0.0000
  2.0850  0.0000 -0.0000
  2.0900  0.0000 -0.0000
  2.0950  0.0000 -0.0000
  2.1000  0.0000 -0.0000
  2.1050  0.0000 -0.0000
  2.1100  0.0000 -0.0000
  2.1150  0.0000 -0.0000
  2.1200  0.0000 -0.0000
  2.1250  0.0000 -0.0000
  2.1300  0.0000 -0.0000
  2.1350  0.0000 -0.0000
  2.1400  0.0000 -0.0000
  2.1450  0.0000 -0.0000
  2.1500  0.0000 -0.0000
  2.1550  0.0000 -0.0000
  2.1600  0.0000 -0.0000
  2.1650  0.0000 -0.0000
  2.1700  0.0000 -0.0000
  2.1750  0.0000 -0.0000
  2.1800  0.0000 -0.0000
  2.1850  0.0000 -0.0000
  2.1900  0.0000 -0.0000
  2.1950  0.0000 -0.0000
  2.2000  0.0000 -0.0000
  2.2050  0.0000 -0.0000
  2.2100  0.0000 -0.0000
  2.2150  0.0000 -0.0000
  2.2200  0.0000 -0.0000
  2.2250  0.0000 -0.0000
  2.2300  0.0000 -0.0000
  2.2350  0.0000 -0.0000
  2.2400  0.0000 -0.0000
  2.2450  0.0000 -0.0000
  2.2500  0.0000 -0.0000
  2.2550  0.0000 -0.0000
  2.2600  0.0000 -0.0000
  2.2650  0.0000 -0.0000
  2.2700  0.0000 -0.0000
  2.2750  0.0000 -0.0000
  2.2800  0.0000 -0.0000
  2.2850  0.0000 -0.0000
  2.2900  0.0000 -0.0000
  2.2950  0.0000 -0.0000
  2.3000  0.0000 -0.0000
  2.3050  0.0000 -0.0000
  2.3100  0.0000 -0.0000
  2.3150  0.0000 -0.0000
  2.3200  0.0000 -0.0000
  2.3250  0.0000 -0.0000
  2.3300  0.0000 -0.0000
  2.3350  0.0000 -0.0000
  2.3400  0.0000 -0.0000
  2.3450  0.0000 -0.0000
  2.3500  0.0000 -0.0000
  2.3550  0.0000 -0.0000
  2.3600  0.0000 -0.0000
  2.3650  0.0000 -0.0000
  2.3700  0.0000 -0.0000
  2.3750  0.0000 -0.0000
  2.3800  0.0000 -0.0000
  2.3850  0.0000 -0.0000
  2.3900  0.0000 -0.0000
  2.3950  0.0000 -0.0000
  2.4000  0.0000 -0.0000
  2.4050  0.0000 -0.0000
  2.4100  0.0000 -0.0000
  2.4150  0.0000 -0.0000
  2.4200  0.0000 -0.0000
  2.4250  0.0000 -0.0000
  2.4300  0.0000 -0.0000
  2.4350  0.0000 -0.0000
  2.4400  0.0000 -0.0000
  2.4450  0.0000 -0.0000
  2.4500  0.0000 -0.0000
  2.4550  0.0000 -0.0000
  2.4600  0.0000 -0.0000
  2.4650  0.0000 -0.0000
  2.4700  0.0000 -0.0000
  2.4750  0.0000 -0.0000
  2.4800  0.0000 -0.0000
  2.4850  0.0000 -0.0000
  2.4900  0.0000 -0.0000
  2.4950  0.0000 -0.0000
  2.5000  0.0000 -0.0000
  2.5050  0.0000 -0.0000
  2.5100  0.0000 -0.0000
  2.5150  0.0000 -0.0000
  2.5200  0.0000 -0.0000
  2.5250  0.0000 -0.0000
  2.5300  0.0000 -0.0000
  2.5350  0.0000 -0.0000
  2.5400  0.0000 -0.0000
  2.5450  0.0000 -0.0000
  2.5500  0.0000 -0.0000
  2.5550  0.0000 -0.0000
  2.5600  0.0000 -0.0000
  2.5650  0.0000 -0.0000
  2.5700  0.0000 -0.0000
  2.5750  0.0000 -0.0000
  2.5800  0.0000 -0.0000
  2.5850  0.0000 -0.0000
  2.5900  0.0000 -0.0000
  2.5950  0.0000 -0.0000
  2.6000  0.0000 -0.0000
  2.6050  0.0000 -0.0000
  2.6100  0.0000 -0.0000
  2.6150  0.0000 -0.0000
  2.6200  0.0000 -0.0000
  2.6250  0.0000 -0.0000
  2.6300  0.0000 -0.0000
  2.6350  0.0000 -0.0000
  2.6400  0.0000 -0.0000
  2.6450  0.0000 -0.0000
  2.6500  0.0000 -0.0000
  2.6550  0.0000 -0.0000
  2.6600  0.0000 -0.0000
  2.6650  0.0000 -0.0000
  2.6700  0.0000 -0.0000
  2.6750  0.0000 -0.0000
  2.6800  0.0000 -0.0000
  2.6850  0.0000 -0.0000
  2.6900  0.0000 -0.0000
  2.6950  0.0000 -0.0000
  2.7000  0.0000 -0.0000
  2.7050  0.0000 -0.0000
  2.7100  0.0000 -0.0000
  2.7150  0.0000 -0.0000
  2.7200  0.0000 -0.0000
  2.7250  0.0000 -0.0000
  2.7300  0.0000 -0.0000
  2.7350  0.0000 -0.0000
  2.7400  0.0000 -0.0000
  2.7450  0.0000 -0.0000
  2.7500  0.0000 -0.0000
  2.7550  0.0000 -0.0000
  2.7600  0.0000 -0.0000
  2.7650  0.0000 -0.0000
  2.7700  0.0000 -0.0000
  2.7750  0.0000 -0.0000
  2.7800  0.0000 -0.0000
  2.7850  0.0000 -0.0000
  2.7900  0.0000 -0.0000
  2.7950  0.0000 -0.0000
  2.8000  0.0000 -0.0000
  2.8050  0.0000 -0.0000
  2.8100  0.0000 -0.0000
  2.8150  0.0000 -0.0000
  2.8200  0.0000 -0.0000
  2.8250  0.0000 -0.0000
  2.8300  0.0000 -0.0000
  2.8350  0.0000 -0.0000
  2.8400  0.0000 -0.0000
  2.8450  0.0000 -0.0000
  2.8500  0.0000 -0.0000
  2.8550  0.0000 -0.0000
  2.8600  0.0000 -0.0000
  2.8650  0.0000 -0.0000
  2.8700  0.0000 -0.0000
  2.8750  0.0000 -0.0000
  2.8800  0.0000 -0.0000
  2.8850  0.0000 -0.0000
  2.8900  0.0000 -0.0000
  2.8950  0.0000 -0.0000
  2.9000  0.0000 -0.0000
  2.9050  0.0000 -0.0000
  2.9100  0.0000 -0.0000
  2.9150  0.0000 -0.0000
  2.9200  0.0000 -0.0000
  2.9250  0.0000 -0.0000
  2.9300  0.0000 -0.0000
  2.9350  0.0000 -0.0000
  2.9400  0.0000 -0.0000
  2.9450  0.0000 -0.0000
  2.9500  0.0000 -0.0000
  2.9550  0.0000 -0.0000
  2.9600  0.0000 -0.0000
  2.9650  0.0000 -0.0000
  2.9700  0.0000 -0.0000
  2.9750  0.0000 -0.0000
  2.9800  0.0000 -0.0000
  2.9850  0.0000 -0.0000
  2.9900  0.0000 -0.0000
  2.9950  0.0000 -0.0000
  3.0000  0.0000 -0.0000
  3.0050  0.0000 -0.0000
  3.0100  0.0000 -0.0000
  3.0150  0.0000 -0.0000
  3.0200  0.0000 -0.0000
  3.0250  0.0000 -0.0000
  3.0300  0.0000 -0.0000
  3.0350  0.0000 -0.0000
  3.0400  0.0000 -0.0000
  3.0450  0.0000 -0.0000
  3.0500  0.0000 -0.0000
  3.0550  0.0000 -0.0000
  3.0600  0.0000 -0.0000
  3.0650  0.0000 -0.0000
  3.0700  0.0000 -0.0000
  3.0750  0.0000 -0.0000
  3.0800  0.0000 -0.0000
  3.0850  0.0000 -0.0000
  3.0900  0.0000 -0.0000
  3.0950  0.0000 -0.0000
  3.1000  0.0000 -0.0000
  3.1050  0.0000 -0.0000
  3.1100  0.0000 -0.0000
  3.1150  0.0000 -0.0000
  3.1200  0.0000 -0.0000
  3.1250  0.0000 -0.0000
  3.1300  0.0000 -0.0000
  3.1350  0.0000 -0.0000
  3.1400  0.0000 -0.0000
  3.1450  0.0000 -0.0000
  3.1500  0.0000 -0.0000
  3.1550  0.0000 -0.0000
  3.1600  0.0000 -0.0000
  3.1650  0.0000 -0.0000
  3.1700  0.0000 -0.0000
  3.1750  0.0000 -0.0000
  3.1800  0.0000 -0.0000
  3.1850  0.0000 -0.0000
  3.1900  0.0000 -0.0000
  3.1950  0.0000 -0.0000
  3.2000  0.0000 -0.0000
  3.2050  0.0000 -0.0000
  3.2100  0.0000 -0.0000
  3.2150  0.0000 -0.0000
  3.2200  0.0000 -0.0000
  3.2250  0.0000 -0.0000
  3.2300  0.0000 -0.0000
  3.2350  0.0000 -0.0000
  3.2400  0.0000 -0.0000
  3.2450  0.0000 -0.0000
  3.2500  0.0000 -0.0000
  3.2550  0.0000 -0.0000
  3.2600  0.0000 -0.0000
  3.2650  0.0000 -0.0000
  3.2700  0.0000 -0.0000
  3.2750  0.0000 -0.0000
  3.2800  0.0000 -0.0000
  3.2850  0.0000 -0.0000
  3.2900  0.0000 -0.0000
  3.2950  0.0000 -0.0000
  3.3000  0.0000 -0.0000
  3.3050  0.0000 -0.0000
  3.3100  0.0000 -0.0000
  3.3150  0.0000 -0.0000
  3.3200  0.0000 -0.0000
  3.3250  0.0000 -0.0000
  3.3300  0.0000 -0.0000
  3.3350  0.0000 -0.0000
  3.3400  0.0000 -0.0000
  3.3450  0.0000 -0.0000
  3.3500  0.0000 -0.0000
  3.3550  0.0000 -0.0000
  3.3600  0.0000 -0.0000
  3.3650  0.0000 -0.0000
  3.3700  0.0000 -0.0000
  3.3750  0.0000 -0.0000
  3.3800  0.0000 -0.0000
  3.3850  0.0000 -0.0000
  3.3900  0.0000 -0.0000
  3.3950  0.0000 -0.0000
  3.4000  0.0000 -0.0000
  3.4050  0.0000 -0.0000
  3.4100  0.0000 -0.0000
  3.4150  0.0000 -0.0000
  3.4200  0.0000 -0.0000
  3.4250  0.0000 -0.0000
  3.4300  0.0000 -0.0000
  3.4350  0.0000 -0.0000
  3.4400  0.0000 -0.0000
  3.4450  0.0000 -0.0000
  3.4500  0.0000 -0.0000
  3.4550  0.0000 -0.0000
  3.4600  0.0000 -0.0000
  3.4650  0.0000 -0.0000
  3.4700  0.0000 -0.0000
  3.4750  0.0000 -0.0000
  3.4800  0.0000 -0.0000
  3.4850  0.0000 -0.0000
  3.4900  0.0000 -0.0000
  3.4950  0.0000 -0.0000
  3.5000  0.0000 -0.0000
  3.5050  0.0000 -0.0000
  3.5100  0.0000 -0.0000
  3.5150  0.0000 -0.0000
  3.5200  0.0000 -0.0000
  3.5250  0.0000 -0.0000
  3.5300  0.0000 -0.0000
  3.5350  0.0000 -0.0000
  3.5400  0.0000 -0.0000
  3.5450  0.0000 -0.0000
  3.5500  0.0000 -0.0000
  3.5550  0.0000 -0.0000
  3.5600  0.0000 -0.0000
  3.5650  0.0000 -0.0000
  3.5700  0.0000 -0.0000
  3.5750  0.0000 -0.0000
  3.5800  0.0000 -0.0000
  3.5850  0.0000 -0.0000
  3.5900  0.0000 -0.0000
  3.5950  0.0000 -0.0000
  3.6000  0.0000 -0.0000
  3.6050  0.0000 -0.0000
  3.6100  0.0000 -0.0000
  3.6150  0.0000 -0.0000
  3.6200  0.0000 -0.0000
  3.6250  0.0000 -0.0000
  3.6300  0.0000 -0.0000
  3.6350  0.0000 -0.0000
  3.6400  0.0000 -0.0000
  3.6450  0.0000 -0.0000
  3.6500  0.0000 -0.0000
  3.6550  0.0000 -0.0000
  3.6600  0.0000 -0.0000
  3.6650  0.0000 -0.0000
  3.6700  0.0000 -0.0000
  3.6750  0.0000 -0.0000
  3.6800  0.0000 -0.0000
  3.6850  0.0000 -0.0000
  3.6900  0.0000 -0.0000
  3.6950  0.0000 -0.0000
  3.7000  0.0000 -0.0000
  3.7050  0.0000 -0.0000
  3.7100  0.0000 -0.0000
  3.7150  0.0000 -0.0000
  3.7200  0.0000 -0.0000
  3.7250  0.0000 -0.0000
  3.7300  0.0000 -0.0000
  3.7350  0.0000 -0.0000
  3.7400  0.0000 -0.0000
  3.7450  0.0000 -0.0000
  3.7500  0.0000 -0.0000
  3.7550  0.0000 -0.0000
  3.7600  0.0000 -0.0000
  3.7650  0.0000 -0.0000
  3.7700  0.0000 -0.0000
  3.7750  0.0000 -0.0000
  3.7800  0.0000 -0.0000
  3.7850  0.0000 -0.0000
  3.7900  0.0000 -0.0000
  3.7950  0.0000 -0.0000
  3.8000  0.0000 -0.0000
  3.8050  0.0000 -0.0000
  3.8100  0.0000 -0.0000
  3.8150  0.0000 -0.0000
  3.8200  0.0000 -0.0000
  3.8250  0.0000 -0.0000
  3.8300  0.0000 -0.0000
  3.8350  0.0000 -0.0000
  3.8400  0.0000 -0.0000
  3.8450  0.0000 -0.0000
  3.8500  0.0000 -0.0000
  3.8550  0.0000 -0.0000
  3.8600  0.0000 -0.0000
  3.8650  0.0000 -0.0000
  3.8700  0.0000 -0.0000
  3.8750  0.0000 -0.0000
  3.8800  0.0000 -0.0000
  3.8850  0.0000 -0.0000
  3.8900  0.0000 -0.0000
  3.8950  0.0000 -0.0000
  3.9000  0.0000 -0.0000
  3.9050  0.0000 -0.0000
  3.9100  0.0000 -0.0000
  3.9150  0.0000 -0.0000
  3.9200  0.0000 -0.0000
  3.9250  0.0000 -0.0000
  3.9300  0.0000 -0.0000
  3.9350  0.0000 -0.0000
  3.9400  0.0000 -0.0000
  3.9450  0.0000 -0.0000
  3.9500  0.0000 -0.0000
  3.9550  0.0000 -0.0000
  3.9600  0.0000 -0.0000
  3.9650  0.0000 -0.0000
  3.9700  0.0000 -0.0000
  3.9750  0.0000 -0.0000
  3.9800  0.0000 -0.0000
  3.9850  0.0000 -0.0000
  3.9900  0.0000 -0.0000
  3.9950  0.0000 -0.0000
  4.0000  0.0000 -0.0000
  4.0050  0.0000 -0.0000
  4.0100  0.0000 -0.0000
  4.0150  0.0000 -0.0000
  4.0200  0.0000 -0.0000
  4.0250  0.0000 -0.0000
  4.0300  0.0000 -0.0000
  4.0350  0.0000 -0.0000
  4.0400  0.0000 -0.0000
  4.0450  0.0000 -0.0000
  4.0500  0.0000 -0.0000
  4.0550  0.0000 -0.0000
  4.0600  0.0000 -0.0000
  4.0650  0.0000 -0.0000
  4.0700  0.0000 -0.0000
  4.0750  0.0000 -0.0000
  4.0800  0.0000 -0.0000
  4.0850  0.0000 -0.0000
  4.0900  0.0000 -0.0000
  4.0950  0.0000 -0.0000
  4.1000  0.0000 -0.0000
  4.1050  0.0000 -0.0000
  4.1100  0.0000 -0.0000
  4.1150  0.0000 -0.0000
  4.1200  0.0000 -0.0000
  4.1250  0.0000 -0.0000
  4.1300  0.0000 -0.0000
  4.1350  0.0000 -0.0000
  4.1400  0.0000 -0.0000
  4.1450  0.0000 -0.0000
  4.1500  0.0000 -0.0000
  4.1550  0.0000 -0.0000
  4.1600  0.0000 -0.0000
  4.1650  0.0000 -0.0000
  4.1700  0.0000 -0.0000
  4.1750  0.0000 -0.0000
  4.1800  0.0000 -0.0000
  4.1850  0.0000 -0.0000
  4.1900  0.0000 -0.0000
  4.1950  0.0000 -0.0000
  4.2000  0.0000 -0.0000
  4.2050  0.0000 -0.0000
  4.2100  0.0000 -0.0000
  4.2150  0.0000 -0.0000
  4.2200  0.0000 -0.0000
  4.2250  0.0000 -0.0000
  4.2300  0.0000 -0.0000
  4.2350  0.0000 -0.0000
  4.2400  0.0000 -0.0000
  4.2450  0.0000 -0.0000
  4.2500  0.0000 -0.0000
  4.2550  0.0000 -0.0000
  4.2600  0.0000 -0.0000
  4.2650  0.0000 -0.0000
  4.2700  0.0000 -0.0000
  4.2750  0.0000 -0.0000
  4.2800  0.0000 -0.0000
  4.2850  0.0000 -0.0000
  4.2900  0.0000 -0.0000
  4.2950  0.0000 -0.0000
  4.3000  0.0000 -0.0000
  4.3050  0.0000 -0.0000
  4.3100  0.0000 -0.0000
  4.3150  0.0000 -0.0000
  4.3200  0.0000 -0.0000
  4.3250  0.0000 -0.0000
  4.3300  0.0000 -0.0000
  4.3350  0.0000 -0.0000
  4.3400  0.0000 -0.0000
  4.3450  0.0000 -0.0000
  4.3500  0.0000 -0.0000
  4.3550  0.0000 -0.0000
  4.3600  0.0000 -0.0000
  4.3650  0.0000 -0.0000
  4.3700  0.0000 -0.0000
  4.3750  0.0000 -0.0000
  4.3800  0.0000 -0.0000
  4.3850  0.0000 -0.0000
  4.3900  0.0000 -0.0000
  4.3950  0.0000 -0.0000
  4.4000  0.0000 -0.0000
  4.4050  0.0000 -0.0000
  4.4100  0.0000 -0.0000
  4.4150  0.0000 -0.0000
  4.4200  0.0000 -0.0000
  4.4250  0.0000 -0.0000
  4.4300  0.0000 -0.0000
  4.4350  0.0000 -0.0000
  4.4400  0.0000 -0.0000
  4.4450  0.0000 -0.0000
  4.4500  0.0000 -0.0000
  4.4550  0.0000 -0.0000
  4.4600  0.0000 -0.0000
  4.4650  0.0000 -0.0000
  4.4700  0.0000 -0.0000
  4.4750  0.0000 -0.0000
  4.4800  0.0000 -0.0000
  4.4850  0.0000 -0.0000
  4.4900  0.0000 -0.0000
  4.4950  0.0000 -0.0000
  4.5000  0.0000 -0.0000
  4.5050  0.0000 -0.0000
  4.5100  0.0000 -0.0000
  4.5150  0.0000 -0.0000
  4.5200  0.0000 -0.0000
  4.5250  0.0000 -0.0000
  4.5300  0.0000 -0.0000
  4.5350  0.0000 -0.0000
  4.5400  0.0000 -0.0000
  4.5450  0.0000 -0.0000
  4.5500  0.0000 -0.0000
  4.5550  0.0000 -0.0000
  4.5600  0.0000 -0.0000
  4.5650  0.0000 -0.0000
  4.5700  0.0000 -0.0000
  4.5750  0.0000 -0.0000
  4.5800  0.0000 -0.0000
  4.5850  0.0000 -0.0000
  4.5900  0.0000 -0.0000
  4.5950  0.0000 -0.0000
  4.6000  0.0000 -0.0000
  4.6050  0.0000 -0.0000
  4.6100  0.0000 -0.0000
  4.6150  0.0000 -0.0000
  4.6200  0.0000 -0.0000
  4.6250  0.0000 -0.0000
  4.6300  0.0000 -0.0000
  4.6350  0.0000 -0.0000
  4.6400  0.0000 -0.0000
  4.6450  0.0000 -0.0000
  4.6500  0.0000 -0.0000
  4.6550  0.0000 -0.0000
  4.6600  0.0000 -0.0000
  4.6650  0.0000 -0.0000
  4.6700  0.0000 -0.0000
  4.6750  0.0000 -0.0000
  4.6800  0.0000 -0.0000
  4.6850  0.0000 -0.0000
  4.6900  0.0000 -0.0000
  4.6950  0.0000 -0.0000
  4.7000  0.0000 -0.0000
  4.7050  0.0000 -0.0000
  4.7100  0.0000 -0.0000
  4.7150  0.0000 -0.0000
  4.7200  0.0000 -0.0000
  4.7250  0.0000 -0.0000
  4.7300  0.0000 -0.0000
  4.7350  0.0000 -0.0000
  4.7400  0.0000 -0.0000
  4.7450  0.0000 -0.0000
  4.7500  0.0000 -0.0000
  4.7550  0.0000 -0.0000
  4.7600  0.0000 -0.0000
  4.7650  0.0000 -0.0000
  4.7700  0.0000 -0.0000
  4.7750  0.0000 -0.0000
  4.7800  0.0000 -0.0000
  4.7850  0.0000 -0.0000
  4.7900  0.0000 -0.0000
  4.7950  0.0000 -0.0000
  4.8000  0.0000 -0.0000
  4.8050  0.0000 -0.0000
  4.8100  0.0000 -0.0000
  4.8150  0.0000 -0.0000
  4.8200  0.0000 -0.0000
  4.8250  0.0000 -0.0000
  4.8300  0.0000 -0.0000
  4.8350  0.0000 -0.0000
  4.8400  0.0000 -0.0000
  4.8450  0.0000 -0.0000
  4.8500  0.0000 -0.0000
  4.8550  0.0000 -0.0000
  4.8600  0.0000 -0.0000
  4.8650  0.0000 -0.0000
  4.8700  0.0000 -0.0000
  4.8750  0.0000 -0.0000
  4.8800  0.0000 -0.0000
  4.8850  0.0000 -0.0000
  4.8900  0.0000 -0.0000
  4.8950  0.0000 -0.0000
  4.9000  0.0000 -0.0000
  4.9050  0.0000 -0.0000
  4.9100  0.0000 -0.0000
  4.9150  0.0000 -0.0000
  4.9200  0.0000 -0.0000
  4.9250  0.0000 -0.0000
  4.9300  0.0000 -0.0000
  4.9350  0.0000 -0.0000
  4.9400  0.0000 -0.0000
  4.9450  0.0000 -0.0000
  4.9500  0.0000 -0.0000
  4.9550  0.0000 -0.0000
  4.9600  0.0000 -0.0000
  4.9650  0.0000 -0.0000
  4.9700  0.0000 -0.0000
  4.9750  0.0000 -0.0000
  4.9800  0.0000 -0.0000
  4.9850  0.0000 -0.0000
  4.9900  0.0000 -0.0000
  4.9950  0.0000 -0.0000
  5.0000  0.0000 -0.0000


==> figures/sim2_x3.dat <==
t3 x31 x32
  0.0000  0.0000  0.0000
  0.0050  1.0000  0.0000
  0.0100  1.0000  0.0000
  0.0150  1.0000  0.0000
  0.0200  1.0000  0.0000
  0.0250  1.0000  0.0000
  0.0300  1.0000  0.0000
  0.0350  1.0000  0.0000
  0.0400  1.0000  0.0000
  0.0450  1.0000  0.0000
  0.0500  1.0000  0.0000
  0.0550  1.0000  0.0000
  0.0600  0.9455 -4.4217
  0.0650  0.9455 -4.4217
  0.0700  0.9455 -4.4217
  0.0750  0.9455 -4.4217
  0.0800  0.8442 -5.4593
  0.0850  0.8442 -5.4593
  0.0900  0.8442 -5.4593
  0.0950  0.8442 -5.4593
  0.1000  0.7320 -5.7029
  0.1050  0.7320 -5.7029
  0.1100  0.7320 -5.7029
  0.1150  0.7320 -5.7029
  0.1200  0.7320 -5.7029
  0.1250  0.6173 -5.7600
  0.1300  0.6173 -5.7600
  0.1350  0.6173 -5.7600
  0.1400  0.5086 -5.2305
  0.1450  0.5086 -5.2305
  0.1500  0.5086 -5.2305
  0.1550  0.5086 -5.2305
  0.1600  0.4055 -5.1063
  0.1650  0.4055 -5.1063
  0.1700  0.4055 -5.1063
  0.1750  0.4055 -5.1063
  0.1800  0.3165 -4.0460
  0.1850  0.3165 -4.0460
  0.1900  0.3165 -4.0460
  0.1950  0.3165 -4.0460
  0.2000  0.2504 -2.8415
  0.2050  0.2504 -2.8415
  0.2100  0.2504 -2.8415
  0.2150  0.2504 -2.8415
  0.2200  0.2026 -2.1115
  0.2250  0.2026 -2.1115
  0.2300  0.2026 -2.1115
  0.2350  0.2026 -2.1115
  0.2400  0.1664 -1.6188
  0.2450  0.1664 -1.6188
  0.2500  0.1664 -1.6188
  0.2550  0.1664 -1.6188
  0.2600  0.1381 -1.2933
  0.2650  0.1381 -1.2933
  0.2700  0.1381 -1.2933
  0.2750  0.1381 -1.2933
  0.2800  0.1132 -1.2169
  0.2850  0.1132 -1.2169
  0.2900  0.1132 -1.2169
  0.2950  0.1132 -1.2169
  0.3000  0.0939 -0.8079
  0.3050  0.0939 -0.8079
  0.3100  0.0939 -0.8079
  0.3150  0.0939 -0.8079
  0.3200  0.0789 -0.7119
  0.3250  0.0789 -0.7119
  0.3300  0.0789 -0.7119
  0.3350  0.0789 -0.7119
  0.3400  0.0649 -0.6894
  0.3450  0.0649 -0.6894
  0.3500  0.0649 -0.6894
  0.3550  0.0649 -0.6894
  0.3600  0.0649 -0.6894
  0.3650  0.0525 -0.5791
  0.3700  0.0525 -0.5791
  0.3750  0.0525 -0.5791
  0.3800  0.0525 -0.5791
  0.3850  0.0412 -0.5532
  0.3900  0.0412 -0.5532
  0.3950  0.0412 -0.5532
  0.4000  0.0412 -0.5532
  0.4050  0.0330 -0.3225
  0.4100  0.0330 -0.3225
  0.4150  0.0330 -0.3225
  0.4200  0.0330 -0.3225
  0.4250  0.0272 -0.2683
  0.4300  0.0272 -0.2683
  0.4350  0.0272 -0.2683
  0.4400  0.0272 -0.2683
  0.4450  0.0229 -0.1870
  0.4500  0.0229 -0.1870
  0.4550  0.0229 -0.1870
  0.4600  0.0229 -0.1870
  0.4650  0.0194 -0.1679
  0.4700  0.0194 -0.1679
  0.4750  0.0194 -0.1679
  0.4800  0.0194 -0.1679
  0.4850  0.0161 -0.1634
  0.4900  0.0161 -0.1634
  0.4950  0.0161 -0.1634
  0.5000  0.0161 -0.1634
  0.5050  0.0133 -0.1268
  0.5100  0.0133 -0.1268
  0.5150  0.0133 -0.1268
  0.5200  0.0133 -0.1268
  0.5250  0.0110 -0.1040
  0.5300  0.0110 -0.1040
  0.5350  0.0110 -0.1040
  0.5400  0.0110 -0.1040
  0.5450  0.0093 -0.0744
  0.5500  0.0093 -0.0744
  0.5550  0.0093 -0.0744
  0.5600  0.0093 -0.0744
  0.5650  0.0079 -0.0674
  0.5700  0.0079 -0.0674
  0.5750  0.0079 -0.0674
  0.5800  0.0079 -0.0674
  0.5850  0.0066 -0.0658
  0.5900  0.0066 -0.0658
  0.5950  0.0066 -0.0658
  0.6000  0.0066 -0.0658
  0.6050  0.0054 -0.0570
  0.6100  0.0054 -0.0570
  0.6150  0.0054 -0.0570
  0.6200  0.0054 -0.0570
  0.6250  0.0043 -0.0494
  0.6300  0.0043 -0.0494
  0.6350  0.0043 -0.0494
  0.6400  0.0043 -0.0494
  0.6450  0.0033 -0.0476
  0.6500  0.0033 -0.0476
  0.6550  0.0033 -0.0476
  0.6600  0.0033 -0.0476
  0.6650  0.0025 -0.0414
  0.6700  0.0025 -0.0414
  0.6750  0.0025 -0.0414
  0.6800  0.0025 -0.0414
  0.6850  0.0018 -0.0295
  0.6900  0.0018 -0.0295
  0.6950  0.0018 -0.0295
  0.7000  0.0018 -0.0295
  0.7050  0.0013 -0.0184
  0.7100  0.0013 -0.0184
  0.7150  0.0013 -0.0184
  0.7200  0.0013 -0.0184
  0.7250  0.0010 -0.0124
  0.7300  0.0010 -0.0124
  0.7350  0.0010 -0.0124
  0.7400  0.0010 -0.0124
  0.7450  0.0008 -0.0075
  0.7500  0.0008 -0.0075
  0.7550  0.0008 -0.0075
  0.7600  0.0008 -0.0075
  0.7650  0.0007 -0.0055
  0.7700  0.0007 -0.0055
  0.7750  0.0007 -0.0055
  0.7800  0.0007 -0.0055
  0.7850  0.0006 -0.0050
  0.7900  0.0006 -0.0050
  0.7950  0.0006 -0.0050
  0.8000  0.0006 -0.0050
  0.8050  0.0005 -0.0049
  0.8100  0.0005 -0.0049
  0.8150  0.0005 -0.0049
  0.8200  0.0005 -0.0049
  0.8250  0.0004 -0.0040
  0.8300  0.0004 -0.0040
  0.8350  0.0004 -0.0040
  0.8400  0.0004 -0.0040
  0.8450  0.0004 -0.0037
  0.8500  0.0004 -0.0037
  0.8550  0.0004 -0.0037
  0.8600  0.0004 -0.0037
  0.8650  0.0003 -0.0033
  0.8700  0.0003 -0.0033
  0.8750  0.0003 -0.0033
  0.8800  0.0003 -0.0033
  0.8850  0.0002 -0.0024
  0.8900  0.0002 -0.0024
  0.8950  0.0002 -0.0024
  0.9000  0.0002 -0.0024
  0.9050  0.0002 -0.0019
  0.9100  0.0002 -0.0019
  0.9150  0.0002 -0.0019
  0.9200  0.0002 -0.0019
  0.9250  0.0002 -0.0018
  0.9300  0.0002 -0.0018
  0.9350  0.0002 -0.0018
  0.9400  0.0002 -0.0018
  0.9450  0.0001 -0.0017
  0.9500  0.0001 -0.0017
  0.9550  0.0001 -0.0017
  0.9600  0.0001 -0.0017
  0.9650  0.0001 -0.0010
  0.9700  0.0001 -0.0010
  0.9750  0.0001 -0.0010
  0.9800  0.0001 -0.0010
  0.9850  0.0001 -0.0008
  0.9900  0.0001 -0.0008
  0.9950  0.0001 -0.0008
  1.0000  0.0001 -0.0008
  1.0050  0.0001 -0.0007
  1.0100  0.0001 -0.0007
  1.0150  0.0001 -0.0007
  1.0200  0.0001 -0.0007
  1.0250  0.0000 -0.0005
  1.0300  0.0000 -0.0005
  1.0350  0.0000 -0.0005
  1.0400  0.0000 -0.0005
  1.0450  0.0000 -0.0003
  1.0500  0.0000 -0.0003
  1.0550  0.0000 -0.0003
  1.0600  0.0000 -0.0003
  1.0650  0.0000 -0.0003
  1.0700  0.0000 -0.0003
  1.0750  0.0000 -0.0003
  1.0800  0.0000 -0.0003
  1.0850  0.0000 -0.0002
  1.0900  0.0000 -0.0002
  1.0950  0.0000 -0.0002
  1.1000  0.0000 -0.0002
  1.1050  0.0000 -0.0002
  1.1100  0.0000 -0.0002
  1.1150  0.0000 -0.0002
  1.1200  0.0000 -0.0002
  1.1250  0.0000 -0.0002
  1.1300  0.0000 -0.0002
  1.1350  0.0000 -0.0002
  1.1400  0.0000 -0.0002
  1.1450  0.0000 -0.0002
  1.1500  0.0000 -0.0002
  1.1550  0.0000 -0.0002
  1.1600  0.0000 -0.0002
  1.1650  0.0000 -0.0002
  1.1700  0.0000 -0.0002
  1.1750  0.0000 -0.0002
  1.1800  0.0000 -0.0002
  1.1850  0.0000 -0.0001
  1.1900  0.0000 -0.0001
  1.1950  0.0000 -0.0001
  1.2000  0.0000 -0.0001
  1.2050  0.0000 -0.0001
  1.2100  0.0000 -0.0001
  1.2150  0.0000 -0.0001
  1.2200  0.0000 -0.0001
  1.2250  0.0000 -0.0001
  1.2300  0.0000 -0.0001
  1.2350  0.0000 -0.0001
  1.2400  0.0000 -0.0001
  1.2450  0.0000 -0.0001
  1.2500  0.0000 -0.0001
  1.2550  0.0000 -0.0001
  1.2600  0.0000 -0.0001
  1.2650  0.0000 -0.0001
  1.2700  0.0000 -0.0001
  1.2750  0.0000 -0.0001
  1.2800  0.0000 -0.0001
  1.2850  0.0000 -0.0000
  1.2900  0.0000 -0.0000
  1.2950  0.0000 -0.0000
  1.3000  0.0000 -0.0000
  1.3050  0.0000 -0.0000
  1.3100  0.0000 -0.0000
  1.3150  0.0000 -0.0000
  1.3200  0.0000 -0.0000
  1.3250  0.0000 -0.0000
  1.3300  0.0000 -0.0000
  1.3350  0.0000 -0.0000
  1.3400  0.0000 -0.0000
  1.3450  0.0000 -0.0000
  1.3500  0.0000 -0.0000
  1.3550  0.0000 -0.0000
  1.3600  0.0000 -0.0000
  1.3650  0.0000 -0.0000
  1.3700  0.0000 -0.0000
  1.3750  0.0000 -0.0000
  1.3800  0.0000 -0.0000
  1.3850  0.0000 -0.0000
  1.3900  0.0000 -0.0000
  1.3950  0.0000 -0.0000
  1.4000  0.0000 -0.0000
  1.4050  0.0000 -0.0000
  1.4100  0.0000 -0.0000
  1.4150  0.0000 -0.0000
  1.4200  0.0000 -0.0000
  1.4250  0.0000 -0.0000
  1.4300  0.0000 -0.0000
  1.4350  0.0000 -0.0000
  1.4400  0.0000 -0.0000
  1.4450  0.0000 -0.0000
  1.4500  0.0000 -0.0000
  1.4550  0.0000 -0.0000
  1.4600  0.0000 -0.0000
  1.4650  0.0000 -0.0000
  1.4700  0.0000 -0.0000
  1.4750  0.0000 -0.0000
  1.4800  0.0000 -0.0000
  1.4850  0.0000 -0.0000
  1.4900  0.0000 -0.0000
  1.4950  0.0000 -0.0000
  1.5000  0.0000 -0.0000
  1.5050  0.0000 -0.0000
  1.5100  0.0000 -0.0000
  1.5150  0.0000 -0.0000
  1.5200  0.0000 -0.0000
  1.5250  0.0000 -0.0000
  1.5300  0.0000 -0.0000
  1.5350  0.0000 -0.0000
  1.5400  0.0000 -0.0000
  1.5450  0.0000 -0.0000
  1.5500  0.0000 -0.0000
  1.5550  0.0000 -0.0000
  1.5600  0.0000 -0.0000
  1.5650  0.0000 -0.0000
  1.5700  0.0000 -0.0000
  1.5750  0.0000 -0.0000
  1.5800  0.0000 -0.0000
  1.5850  0.0000 -0.0000
  1.5900  0.0000 -0.0000
  1.5950  0.0000 -0.0000
  1.6000  0.0000 -0.0000
  1.6050  0.0000 -0.0000
  1.6100  0.0000 -0.0000
  1.6150  0.0000 -0.0000
  1.6200  0.0000 -0.0000
  1.6250  0.0000 -0.0000
  1.6300  0.0000 -0.0000
  1.6350  0.0000 -0.0000
  1.6400  0.0000 -0.0000
  1.6450  0.0000 -0.0000
  1.6500  0.0000 -0.0000
  1.6550  0.0000 -0.0000
  1.6600  0.0000 -0.0000
  1.6650  0.0000 -0.0000
  1.6700  0.0000 -0.0000
  1.6750  0.0000 -0.0000
  1.6800  0.0000 -0.0000
  1.6850  0.0000 -0.0000
  1.6900  0.0000 -0.0000
  1.6950  0.0000 -0.0000
  1.7000  0.0000 -0.0000
  1.7050  0.0000 -0.0000
  1.7100  0.0000 -0.0000
  1.7150  0.0000 -0.0000
  1.7200  0.0000 -0.0000
  1.7250  0.0000 -0.0000
  1.7300  0.0000 -0.0000
  1.7350  0.0000 -0.0000
  1.7400  0.0000 -0.0000
  1.7450  0.0000 -0.0000
  1.7500  0.0000 -0.0000
  1.7550  0.0000 -0.0000
  1.7600  0.0000 -0.0000
  1.7650  0.0000 -0.0000
  1.7700  0.0000 -0.0000
  1.7750  0.0000 -0.0000
  1.7800  0.0000 -0.0000
  1.7850  0.0000 -0.0000
  1.7900  0.0000 -0.0000
  1.7950  0.0000 -0.0000
  1.8000  0.0000 -0.0000
  1.8050  0.0000 -0.0000
  1.8100  0.0000 -0.0000
  1.8150  0.0000 -0.0000
  1.8200  0.0000 -0.0000
  1.8250  0.0000 -0.0000
  1.8300  0.0000 -0.0000
  1.8350  0.0000 -0.0000
  1.8400  0.0000 -0.0000
  1.8450  0.0000 -0.0000
  1.8500  0.0000 -0.0000
  1.8550  0.0000 -0.0000
  1.8600  0.0000 -0.0000
  1.8650  0.0000 -0.0000
  1.8700  0.0000 -0.0000
  1.8750  0.0000 -0.0000
  1.8800  0.0000 -0.0000
  1.8850  0.0000 -0.0000
  1.8900  0.0000 -0.0000
  1.8950  0.0000 -0.0000
  1.9000  0.0000 -0.0000
  1.9050  0.0000 -0.0000
  1.9100  0.0000 -0.0000
  1.9150  0.0000 -0.0000
  1.9200  0.0000 -0.0000
  1.9250  0.0000 -0.0000
  1.9300  0.0000 -0.0000
  1.9350  0.0000 -0.0000
  1.9400  0.0000 -0.0000
  1.9450  0.0000 -0.0000
  1.9500  0.0000 -0.0000
  1.9550  0.0000 -0.0000
  1.9600  0.0000 -0.0000
  1.9650  0.0000 -0.0000
  1.9700  0.0000 -0.0000
  1.9750  0.0000 -0.0000
  1.9800  0.0000 -0.0000
  1.9850  0.0000 -0.0000
  1.9900  0.0000 -0.0000
  1.9950  0.0000 -0.0000
  2.0000  0.0000 -0.0000
  2.0050  0.0000 -0.0000
  2.0100  0.0000 -0.0000
  2.0150  0.0000 -0.0000
  2.0200  0.0000 -0.0000
  2.0250  0.0000 -0.0000
  2.0300  0.0000 -0.0000
  2.0350  0.0000 -0.0000
  2.0400  0.0000 -0.0000
  2.0450  0.0000 -0.0000
  2.0500  0.0000 -0.0000
  2.0550  0.0000 -0.0000
  2.0600  0.0000 -0.0000
  2.0650  0.0000 -0.0000
  2.0700  0.0000 -0.0000
  2.0750  0.0000 -0.0000
  2.0800  0.0000 -0.0000
  2.0850  0.0000 -0.0000
  2.0900  0.0000 -0.0000
  2.0950  0.0000 -0.0000
  2.1000  0.0000 -0.0000
  2.1050  0.0000 -0.0000
  2.1100  0.0000 -0.0000
  2.1150  0.0000 -0.0000
  2.1200  0.0000 -0.0000
  2.1250  0.0000 -0.0000
  2.1300  0.0000 -0.0000
  2.1350  0.0000 -0.0000
  2.1400  0.0000 -0.0000
  2.1450  0.0000 -0.0000
  2.1500  0.0000 -0.0000
  2.1550  0.0000 -0.0000
  2.1600  0.0000 -0.0000
  2.1650  0.0000 -0.0000
  2.1700  0.0000 -0.0000
  2.1750  0.0000 -0.0000
  2.1800  0.0000 -0.0000
  2.1850  0.0000 -0.0000
  2.1900  0.0000 -0.0000
  2.1950  0.0000 -0.0000
  2.2000  0.0000 -0.0000
  2.2050  0.0000 -0.0000
  2.2100  0.0000 -0.0000
  2.2150  0.0000 -0.0000
  2.2200  0.0000 -0.0000
  2.2250  0.0000 -0.0000
  2.2300  0.0000 -0.0000
  2.2350  0.0000 -0.0000
  2.2400  0.0000 -0.0000
  2.2450  0.0000 -0.0000
  2.2500  0.0000 -0.0000
  2.2550  0.0000 -0.0000
  2.2600  0.0000 -0.0000
  2.2650  0.0000 -0.0000
  2.2700  0.0000 -0.0000
  2.2750  0.0000 -0.0000
  2.2800  0.0000 -0.0000
  2.2850  0.0000 -0.0000
  2.2900  0.0000 -0.0000
  2.2950  0.0000 -0.0000
  2.3000  0.0000 -0.0000
  2.3050  0.0000 -0.0000
  2.3100  0.0000 -0.0000
  2.3150  0.0000 -0.0000
  2.3200  0.0000 -0.0000
  2.3250  0.0000 -0.0000
  2.3300  0.0000 -0.0000
  2.3350  0.0000 -0.0000
  2.3400  0.0000 -0.0000
  2.3450  0.0000 -0.0000
  2.3500  0.0000 -0.0000
  2.3550  0.0000 -0.0000
  2.3600  0.0000 -0.0000
  2.3650  0.0000 -0.0000
  2.3700  0.0000 -0.0000
  2.3750  0.0000 -0.0000
  2.3800  0.0000 -0.0000
  2.3850  0.0000 -0.0000
  2.3900  0.0000 -0.0000
  2.3950  0.0000 -0.0000
  2.4000  0.0000 -0.0000
  2.4050  0.0000 -0.0000
  2.4100  0.0000 -0.0000
  2.4150  0.0000 -0.0000
  2.4200  0.0000 -0.0000
  2.4250  0.0000 -0.0000
  2.4300  0.0000 -0.0000
  2.4350  0.0000 -0.0000
  2.4400  0.0000 -0.0000
  2.4450  0.0000 -0.0000
  2.4500  0.0000 -0.0000
  2.4550  0.0000 -0.0000
  2.4600  0.0000 -0.0000
  2.4650  0.0000 -0.0000
  2.4700  0.0000 -0.0000
  2.4750  0.0000 -0.0000
  2.4800  0.0000 -0.0000
  2.4850  0.0000 -0.0000
  2.4900  0.0000 -0.0000
  2.4950  0.0000 -0.0000
  2.5000  0.0000 -0.0000
  2.5050  0.0000 -0.0000
  2.5100  0.0000 -0.0000
  2.5150  0.0000 -0.0000
  2.5200  0.0000 -0.0000
  2.5250  0.0000 -0.0000
  2.5300  0.0000 -0.0000
  2.5350  0.0000 -0.0000
  2.5400  0.0000 -0.0000
  2.5450  0.0000 -0.0000
  2.5500  0.0000 -0.0000
  2.5550  0.0000 -0.0000
  2.5600  0.0000 -0.0000
  2.5650  0.0000 -0.0000
  2.5700  0.0000 -0.0000
  2.5750  0.0000 -0.0000
  2.5800  0.0000 -0.0000
  2.5850  0.0000 -0.0000
  2.5900  0.0000 -0.0000
  2.5950  0.0000 -0.0000
  2.6000  0.0000 -0.0000
  2.6050  0.0000 -0.0000
  2.6100  0.0000 -0.0000
  2.6150  0.0000 -0.0000
  2.6200  0.0000 -0.0000
  2.6250  0.0000 -0.0000
  2.6300  0.0000 -0.0000
  2.6350  0.0000 -0.0000
  2.6400  0.0000 -0.0000
  2.6450  0.0000 -0.0000
  2.6500  0.0000 -0.0000
  2.6550  0.0000 -0.0000
  2.6600  0.0000 -0.0000
  2.6650  0.0000 -0.0000
  2.6700  0.0000 -0.0000
  2.6750  0.0000 -0.0000
  2.6800  0.0000 -0.0000
  2.6850  0.0000 -0.0000
  2.6900  0.0000 -0.0000
  2.6950  0.0000 -0.0000
  2.7000  0.0000 -0.0000
  2.7050  0.0000 -0.0000
  2.7100  0.0000 -0.0000
  2.7150  0.0000 -0.0000
  2.7200  0.0000 -0.0000
  2.7250  0.0000 -0.0000
  2.7300  0.0000 -0.0000
  2.7350  0.0000 -0.0000
  2.7400  0.0000 -0.0000
  2.7450  0.0000 -0.0000
  2.7500  0.0000 -0.0000
  2.7550  0.0000 -0.0000
  2.7600  0.0000 -0.0000
  2.7650  0.0000 -0.0000
  2.7700  0.0000 -0.0000
  2.7750  0.0000 -0.0000
  2.7800  0.0000 -0.0000
  2.7850  0.0000 -0.0000
  2.7900  0.0000 -0.0000
  2.7950  0.0000 -0.0000
  2.8000  0.0000 -0.0000
  2.8050  0.0000 -0.0000
  2.8100  0.0000 -0.0000
  2.8150  0.0000 -0.0000
  2.8200  0.0000 -0.0000
  2.8250  0.0000 -0.0000
  2.8300  0.0000 -0.0000
  2.8350  0.0000 -0.0000
  2.8400  0.0000 -0.0000
  2.8450  0.0000 -0.0000
  2.8500  0.0000 -0.0000
  2.8550  0.0000 -0.0000
  2.8600  0.0000 -0.0000
  2.8650  0.0000 -0.0000
  2.8700  0.0000 -0.0000
  2.8750  0.0000 -0.0000
  2.8800  0.0000 -0.0000
  2.8850  0.0000 -0.0000
  2.8900  0.0000 -0.0000
  2.8950  0.0000 -0.0000
  2.9000  0.0000 -0.0000
  2.9050  0.0000 -0.0000
  2.9100  0.0000 -0.0000
  2.9150  0.0000 -0.0000
  2.9200  0.0000 -0.0000
  2.9250  0.0000 -0.0000
  2.9300  0.0000 -0.0000
  2.9350  0.0000 -0.0000
  2.9400  0.0000 -0.0000
  2.9450  0.0000 -0.0000
  2.9500  0.0000 -0.0000
  2.9550  0.0000 -0.0000
  2.9600  0.0000 -0.0000
  2.9650  0.0000 -0.0000
  2.9700  0.0000 -0.0000
  2.9750  0.0000 -0.0000
  2.9800  0.0000 -0.0000
  2.9850  0.0000 -0.0000
  2.9900  0.0000 -0.0000
  2.9950  0.0000 -0.0000
  3.0000  0.0000 -0.0000
  3.0050  0.0000 -0.0000
  3.0100  0.0000 -0.0000
  3.0150  0.0000 -0.0000
  3.0200  0.0000 -0.0000
  3.0250  0.0000 -0.0000
  3.0300  0.0000 -0.0000
  3.0350  0.0000 -0.0000
  3.0400  0.0000 -0.0000
  3.0450  0.0000 -0.0000
  3.0500  0.0000 -0.0000
  3.0550  0.0000 -0.0000
  3.0600  0.0000 -0.0000
  3.0650  0.0000 -0.0000
  3.0700  0.0000 -0.0000
  3.0750  0.0000 -0.0000
  3.0800  0.0000 -0.0000
  3.0850  0.0000 -0.0000
  3.0900  0.0000 -0.0000
  3.0950  0.0000 -0.0000
  3.1000  0.0000 -0.0000
  3.1050  0.0000 -0.0000
  3.1100  0.0000 -0.0000
  3.1150  0.0000 -0.0000
  3.1200  0.0000 -0.0000
  3.1250  0.0000 -0.0000
  3.1300  0.0000 -0.0000
  3.1350  0.0000 -0.0000
  3.1400  0.0000 -0.0000
  3.1450  0.0000 -0.0000
  3.1500  0.0000 -0.0000
  3.1550  0.0000 -0.0000
  3.1600  0.0000 -0.0000
  3.1650  0.0000 -0.0000
  3.1700  0.0000 -0.0000
  3.1750  0.0000 -0.0000
  3.1800  0.0000 -0.0000
  3.1850  0.0000 -0.0000
  3.1900  0.0000 -0.0000
  3.1950  0.0000 -0.0000
  3.2000  0.0000 -0.0000
  3.2050  0.0000 -0.0000
  3.2100  0.0000 -0.0000
  3.2150  0.0000 -0.0000
  3.2200  0.0000 -0.0000
  3.2250  0.0000 -0.0000
  3.2300  0.0000 -0.0000
  3.2350  0.0000 -0.0000
  3.2400  0.0000 -0.0000
  3.2450  0.0000 -0.0000
  3.2500  0.0000 -0.0000
  3.2550  0.0000 -0.0000
  3.2600  0.0000 -0.0000
  3.2650  0.0000 -0.0000
  3.2700  0.0000 -0.0000
  3.2750  0.0000 -0.0000
  3.2800  0.0000 -0.0000
  3.2850  0.0000 -0.0000
  3.2900  0.0000 -0.0000
  3.2950  0.0000 -0.0000
  3.3000  0.0000 -0.0000
  3.3050  0.0000 -0.0000
  3.3100  0.0000 -0.0000
  3.3150  0.0000 -0.0000
  3.3200  0.0000 -0.0000
  3.3250  0.0000 -0.0000
  3.3300  0.0000 -0.0000
  3.3350  0.0000 -0.0000
  3.3400  0.0000 -0.0000
  3.3450  0.0000 -0.0000
  3.3500  0.0000 -0.0000
  3.3550  0.0000 -0.0000
  3.3600  0.0000 -0.0000
  3.3650  0.0000 -0.0000
  3.3700  0.0000 -0.0000
  3.3750  0.0000 -0.0000
  3.3800  0.0000 -0.0000
  3.3850  0.0000 -0.0000
  3.3900  0.0000 -0.0000
  3.3950  0.0000 -0.0000
  3.4000  0.0000 -0.0000
  3.4050  0.0000 -0.0000
  3.4100  0.0000 -0.0000
  3.4150  0.0000 -0.0000
  3.4200  0.0000 -0.0000
  3.4250  0.0000 -0.0000
  3.4300  0.0000 -0.0000
  3.4350  0.0000 -0.0000
  3.4400  0.0000 -0.0000
  3.4450  0.0000 -0.0000
  3.4500  0.0000 -0.0000
  3.4550  0.0000 -0.0000
  3.4600  0.0000 -0.0000
  3.4650  0.0000 -0.0000
  3.4700  0.0000 -0.0000
  3.4750  0.0000 -0.0000
  3.4800  0.0000 -0.0000
  3.4850  0.0000 -0.0000
  3.4900  0.0000 -0.0000
  3.4950  0.0000 -0.0000
  3.5000  0.0000 -0.0000
  3.5050  0.0000 -0.0000
  3.5100  0.0000 -0.0000
  3.5150  0.0000 -0.0000
  3.5200  0.0000 -0.0000
  3.5250  0.0000 -0.0000
  3.5300  0.0000 -0.0000
  3.5350  0.0000 -0.0000
  3.5400  0.0000 -0.0000
  3.5450  0.0000 -0.0000
  3.5500  0.0000 -0.0000
  3.5550  0.0000 -0.0000
  3.5600  0.0000 -0.0000
  3.5650  0.0000 -0.0000
  3.5700  0.0000 -0.0000
  3.5750  0.0000 -0.0000
  3.5800  0.0000 -0.0000
  3.5850  0.0000 -0.0000
  3.5900  0.0000 -0.0000
  3.5950  0.0000 -0.0000
  3.6000  0.0000 -0.0000
  3.6050  0.0000 -0.0000
  3.6100  0.0000 -0.0000
  3.6150  0.0000 -0.0000
  3.6200  0.0000 -0.0000
  3.6250  0.0000 -0.0000
  3.6300  0.0000 -0.0000
  3.6350  0.0000 -0.0000
  3.6400  0.0000 -0.0000
  3.6450  0.0000 -0.0000
  3.6500  0.0000 -0.0000
  3.6550  0.0000 -0.0000
  3.6600  0.0000 -0.0000
  3.6650  0.0000 -0.0000
  3.6700  0.0000 -0.0000
  3.6750  0.0000 -0.0000
  3.6800  0.0000 -0.0000
  3.6850  0.0000 -0.0000
  3.6900  0.0000 -0.0000
  3.6950  0.0000 -0.0000
  3.7000  0.0000 -0.0000
  3.7050  0.0000 -0.0000
  3.7100  0.0000 -0.0000
  3.7150  0.0000 -0.0000
  3.7200  0.0000 -0.0000
  3.7250  0.0000 -0.0000
  3.7300  0.0000 -0.0000
  3.7350  0.0000 -0.0000
  3.7400  0.0000 -0.0000
  3.7450  0.0000 -0.0000
  3.7500  0.0000 -0.0000
  3.7550  0.0000 -0.0000
  3.7600  0.0000 -0.0000
  3.7650  0.0000 -0.0000
  3.7700  0.0000 -0.0000
  3.7750  0.0000 -0.0000
  3.7800  0.0000 -0.0000
  3.7850  0.0000 -0.0000
  3.7900  0.0000 -0.0000
  3.7950  0.0000 -0.0000
  3.8000  0.0000 -0.0000
  3.8050  0.0000 -0.0000
  3.8100  0.0000 -0.0000
  3.8150  0.0000 -0.0000
  3.8200  0.0000 -0.0000
  3.8250  0.0000 -0.0000
  3.8300  0.0000 -0.0000
  3.8350  0.0000 -0.0000
  3.8400  0.0000 -0.0000
  3.8450  0.0000 -0.0000
  3.8500  0.0000 -0.0000
  3.8550  0.0000 -0.0000
  3.8600  0.0000 -0.0000
  3.8650  0.0000 -0.0000
  3.8700  0.0000 -0.0000
  3.8750  0.0000 -0.0000
  3.8800  0.0000 -0.0000
  3.8850  0.0000 -0.0000
  3.8900  0.0000 -0.0000
  3.8950  0.0000 -0.0000
  3.9000  0.0000 -0.0000
  3.9050  0.0000 -0.0000
  3.9100  0.0000 -0.0000
  3.9150  0.0000 -0.0000
  3.9200  0.0000 -0.0000
  3.9250  0.0000 -0.0000
  3.9300  0.0000 -0.0000
  3.9350  0.0000 -0.0000
  3.9400  0.0000 -0.0000
  3.9450  0.0000 -0.0000
  3.9500  0.0000 -0.0000
  3.9550  0.0000 -0.0000
  3.9600  0.0000 -0.0000
  3.9650  0.0000 -0.0000
  3.9700  0.0000 -0.0000
  3.9750  0.0000 -0.0000
  3.9800  0.0000 -0.0000
  3.9850  0.0000 -0.0000
  3.9900  0.0000 -0.0000
  3.9950  0.0000 -0.0000
  4.0000  0.0000 -0.0000
  4.0050  0.0000 -0.0000
  4.0100  0.0000 -0.0000
  4.0150  0.0000 -0.0000
  4.0200  0.0000 -0.0000
  4.0250  0.0000 -0.0000
  4.0300  0.0000 -0.0000
  4.0350  0.0000 -0.0000
  4.0400  0.0000 -0.0000
  4.0450  0.0000 -0.0000
  4.0500  0.0000 -0.0000
  4.0550  0.0000 -0.0000
  4.0600  0.0000 -0.0000
  4.0650  0.0000 -0.0000
  4.0700  0.0000 -0.0000
  4.0750  0.0000 -0.0000
  4.0800  0.0000 -0.0000
  4.0850  0.0000 -0.0000
  4.0900  0.0000 -0.0000
  4.0950  0.0000 -0.0000
  4.1000  0.0000 -0.0000
  4.1050  0.0000 -0.0000
  4.1100  0.0000 -0.0000
  4.1150  0.0000 -0.0000
  4.1200  0.0000 -0.0000
  4.1250  0.0000 -0.0000
  4.1300  0.0000 -0.0000
  4.1350  0.0000 -0.0000
  4.1400  0.0000 -0.0000
  4.1450  0.0000 -0.0000
  4.1500  0.0000 -0.0000
  4.1550  0.0000 -0.0000
  4.1600  0.0000 -0.0000
  4.1650  0.0000 -0.0000
  4.1700  0.0000 -0.0000
  4.1750  0.0000 -0.0000
  4.1800  0.0000 -0.0000
  4.1850  0.0000 -0.0000
  4.1900  0.0000 -0.0000
  4.1950  0.0000 -0.0000
  4.2000  0.0000 -0.0000
  4.2050  0.0000 -0.0000
  4.2100  0.0000 -0.0000
  4.2150  0.0000 -0.0000
  4.2200  0.0000 -0.0000
  4.2250  0.0000 -0.0000
  4.2300  0.0000 -0.0000
  4.2350  0.0000 -0.0000
  4.2400  0.0000 -0.0000
  4.2450  0.0000 -0.0000
  4.2500  0.0000 -0.0000
  4.2550  0.0000 -0.0000
  4.2600  0.0000 -0.0000
  4.2650  0.0000 -0.0000
  4.2700  0.0000 -0.0000
  4.2750  0.0000 -0.0000
  4.2800  0.0000 -0.0000
  4.2850  0.0000 -0.0000
  4.2900  0.0000 -0.0000
  4.2950  0.0000 -0.0000
  4.3000  0.0000 -0.0000
  4.3050  0.0000 -0.0000
  4.3100  0.0000 -0.0000
  4.3150  0.0000 -0.0000
  4.3200  0.0000 -0.0000
  4.3250  0.0000 -0.0000
  4.3300  0.0000 -0.0000
  4.3350  0.0000 -0.0000
  4.3400  0.0000 -0.0000
  4.3450  0.0000 -0.0000
  4.3500  0.0000 -0.0000
  4.3550  0.0000 -0.0000
  4.3600  0.0000 -0.0000
  4.3650  0.0000 -0.0000
  4.3700  0.0000 -0.0000
  4.3750  0.0000 -0.0000
  4.3800  0.0000 -0.0000
  4.3850  0.0000 -0.0000
  4.3900  0.0000 -0.0000
  4.3950  0.0000 -0.0000
  4.4000  0.0000 -0.0000
  4.4050  0.0000 -0.0000
  4.4100  0.0000 -0.0000
  4.4150  0.0000 -0.0000
  4.4200  0.0000 -0.0000
  4.4250  0.0000 -0.0000
  4.4300  0.0000 -0.0000
  4.4350  0.0000 -0.0000
  4.4400  0.0000 -0.0000
  4.4450  0.0000 -0.0000
  4.4500  0.0000 -0.0000
  4.4550  0.0000 -0.0000
  4.4600  0.0000 -0.0000
  4.4650  0.0000 -0.0000
  4.4700  0.0000 -0.0000
  4.4750  0.0000 -0.0000
  4.4800  0.0000 -0.0000
  4.4850  0.0000 -0.0000
  4.4900  0.0000 -0.0000
  4.4950  0.0000 -0.0000
  4.5000  0.0000 -0.0000
  4.5050  0.0000 -0.0000
  4.5100  0.0000 -0.0000
  4.5150  0.0000 -0.0000
  4.5200  0.0000 -0.0000
  4.5250  0.0000 -0.0000
  4.5300  0.0000 -0.0000
  4.5350  0.0000 -0.0000
  4.5400  0.0000 -0.0000
  4.5450  0.0000 -0.0000
  4.5500  0.0000 -0.0000
  4.5550  0.0000 -0.0000
  4.5600  0.0000 -0.0000
  4.5650  0.0000 -0.0000
  4.5700  0.0000 -0.0000
  4.5750  0.0000 -0.0000
  4.5800  0.0000 -0.0000
  4.5850  0.0000 -0.0000
  4.5900  0.0000 -0.0000
  4.5950  0.0000 -0.0000
  4.6000  0.0000 -0.0000
  4.6050  0.0000 -0.0000
  4.6100  0.0000 -0.0000
  4.6150  0.0000 -0.0000
  4.6200  0.0000 -0.0000
  4.6250  0.0000 -0.0000
  4.6300  0.0000 -0.0000
  4.6350  0.0000 -0.0000
  4.6400  0.0000 -0.0000
  4.6450  0.0000 -0.0000
  4.6500  0.0000 -0.0000
  4.6550  0.0000 -0.0000
  4.6600  0.0000 -0.0000
  4.6650  0.0000 -0.0000
  4.6700  0.0000 -0.0000
  4.6750  0.0000 -0.0000
  4.6800  0.0000 -0.0000
  4.6850  0.0000 -0.0000
  4.6900  0.0000 -0.0000
  4.6950  0.0000 -0.0000
  4.7000  0.0000 -0.0000
  4.7050  0.0000 -0.0000
  4.7100  0.0000 -0.0000
  4.7150  0.0000 -0.0000
  4.7200  0.0000 -0.0000
  4.7250  0.0000 -0.0000
  4.7300  0.0000 -0.0000
  4.7350  0.0000 -0.0000
  4.7400  0.0000 -0.0000
  4.7450  0.0000 -0.0000
  4.7500  0.0000 -0.0000
  4.7550  0.0000 -0.0000
  4.7600  0.0000 -0.0000
  4.7650  0.0000 -0.0000
  4.7700  0.0000 -0.0000
  4.7750  0.0000 -0.0000
  4.7800  0.0000 -0.0000
  4.7850  0.0000 -0.0000
  4.7900  0.0000 -0.0000
  4.7950  0.0000 -0.0000
  4.8000  0.0000 -0.0000
  4.8050  0.0000 -0.0000
  4.8100  0.0000 -0.0000
  4.8150  0.0000 -0.0000
  4.8200  0.0000 -0.0000
  4.8250  0.0000 -0.0000
  4.8300  0.0000 -0.0000
  4.8350  0.0000 -0.0000
  4.8400  0.0000 -0.0000
  4.8450  0.0000 -0.0000
  4.8500  0.0000 -0.0000
  4.8550  0.0000 -0.0000
  4.8600  0.0000 -0.0000
  4.8650  0.0000 -0.0000
  4.8700  0.0000 -0.0000
  4.8750  0.0000 -0.0000
  4.8800  0.0000 -0.0000
  4.8850  0.0000 -0.0000
  4.8900  0.0000 -0.0000
  4.8950  0.0000 -0.0000
  4.9000  0.0000 -0.0000
  4.9050  0.0000 -0.0000
  4.9100  0.0000 -0.0000
  4.9150  0.0000 -0.0000
  4.9200  0.0000 -0.0000
  4.9250  0.0000 -0.0000
  4.9300  0.0000 -0.0000
  4.9350  0.0000 -0.0000
  4.9400  0.0000 -0.0000
  4.9450  0.0000 -0.0000
  4.9500  0.0000 -0.0000
  4.9550  0.0000 -0.0000
  4.9600  0.0000 -0.0000
  4.9650  0.0000 -0.0000
  4.9700  0.0000 -0.0000
  4.9750  0.0000 -0.0000
  4.9800  0.0000 -0.0000
  4.9850  0.0000 -0.0000
  4.9900  0.0000 -0.0000
  4.9950  0.0000 -0.0000
  5.0000  0.0000 -0.0000

